Towards DNS of Droplet-Jet Collisions of Immiscible Liquids with FS3D

In-air microfluidics became a new method for technical production processes with ultra-high throughput formerly performed in micro channels. Direct Numerical Simulations (DNS) provide a valuable contribution for the fundamental understanding of multiphase flow and later application design. This chapter presents a feasibility study with first DNS results of droplet-jet collisions of immiscible liquids using the in-house software Free Surface 3D (FS3D). Two cases were investigated with a setup comparable to experiments by Baumgartner et al. [1], where a droplet chain of a glycerol solution hits a jet of silicon oil which encapsulates the droplets. The droplets' shapes present are observed to be more complex than comprehensible from the two-dimensional images from the experiments. Thus, DNS with FS3D can provide additional information like the surface area or the velocity contributions in order to find analytical models of such collision processes in the future. Simulations of such increasingly complex systems require constant improvement of the numerical solver regarding the code's performance. Thus, the red-black Gauss-Seidel smoother in the multi-grid solver, the iterative red-black scheme to compute the viscous forces as well as the momentum advection method were enhanced with a cache- and memory usage optimization. An overall performance gain of up to 33% was obtained for a representative test case.

==> Txt-files/AnalyticAreaInnerDroplet_A.txt <==
x 	 A 
0.000000e+00 	 1.426246e-07 
3.200000e-03 	 1.426246e-07 


==> Txt-files/AnalyticAreaInnerDroplet_C.txt <==
x 	 A 
0.000000e+00 	 1.663348e-07 
3.200000e-03 	 1.663348e-07 


==> Txt-files/AreaInnerDropletFirst_2022_04_28_1606_A_SOM5-G50_DropJet_1024cells_x064cm.txt <==
x 	 A 
3.995798e-04 	 1.447431e-07 
6.042236e-04 	 1.444670e-07 
8.083027e-04 	 1.616927e-07 
1.007329e-03 	 2.163961e-07 
1.201907e-03 	 2.597988e-07 
1.394748e-03 	 2.416515e-07 
1.585756e-03 	 2.018000e-07 
1.778998e-03 	 1.670133e-07 
1.970345e-03 	 1.489811e-07 
2.164688e-03 	 1.558392e-07 
2.357474e-03 	 1.685761e-07 
2.549359e-03 	 1.738655e-07 
2.742789e-03 	 1.719050e-07 
2.933117e-03 	 1.698382e-07 
3.029100e-03 	 1.691414e-07 
3.124409e-03 	 1.671672e-07 
3.221301e-03 	 1.643074e-07 
3.316723e-03 	 1.606759e-07 
3.409840e-03 	 1.564496e-07 
3.504927e-03 	 1.521187e-07 
3.599982e-03 	 1.484383e-07 
3.693998e-03 	 1.456290e-07 
3.788330e-03 	 1.448531e-07 
3.883064e-03 	 1.460845e-07 
3.976267e-03 	 1.484564e-07 
4.070228e-03 	 1.507866e-07 
4.163243e-03 	 1.526217e-07 
4.255650e-03 	 1.536272e-07 
4.348896e-03 	 1.528851e-07 
4.442001e-03 	 1.507262e-07 
4.533280e-03 	 1.488322e-07 
4.624840e-03 	 1.471746e-07 
4.715698e-03 	 1.463907e-07 
4.806577e-03 	 1.459797e-07 
4.898648e-03 	 1.457304e-07 
4.988649e-03 	 1.456770e-07 
5.079213e-03 	 1.458030e-07 
5.168953e-03 	 1.460081e-07 
5.259447e-03 	 1.461721e-07 
5.348914e-03 	 1.461642e-07 
5.440906e-03 	 1.458611e-07 
5.530356e-03 	 1.454391e-07 
5.619670e-03 	 1.452358e-07 
5.711815e-03 	 1.449959e-07 
5.800851e-03 	 1.448998e-07 
5.891071e-03 	 1.447535e-07 
5.981465e-03 	 1.448517e-07 
6.072924e-03 	 1.450431e-07 
6.163547e-03 	 1.450809e-07 
6.253215e-03 	 1.452559e-07 
6.329953e-03 	 1.106272e-07 
6.373062e-03 	 4.788985e-08 
6.300560e-03 	 1.448923e-07 
6.361598e-03 	 7.345063e-08 


==> Txt-files/AreaInnerDropletFirst_C_2048cells_SOM5-G50_DropJet_x064cm_2022_04_28_1606.txt <==
x 	 A 
3.057555e-04 	 1.687689e-07 
4.125378e-04 	 1.690230e-07 
5.207012e-04 	 1.691102e-07 
6.269663e-04 	 1.686259e-07 
7.340611e-04 	 1.796137e-07 
8.407412e-04 	 2.149416e-07 
9.451901e-04 	 2.635565e-07 
1.049450e-03 	 3.208862e-07 
1.152410e-03 	 3.691733e-07 
1.255280e-03 	 4.118810e-07 
1.357126e-03 	 4.428580e-07 
1.459694e-03 	 4.553859e-07 
1.560920e-03 	 4.486301e-07 
1.662415e-03 	 4.246188e-07 
1.762984e-03 	 3.914111e-07 
1.864014e-03 	 3.571360e-07 
1.944758e-03 	 3.362761e-07 
2.025848e-03 	 3.174358e-07 
2.106463e-03 	 2.989997e-07 
2.186196e-03 	 2.793394e-07 
2.267239e-03 	 2.625322e-07 
2.347196e-03 	 2.504295e-07 
2.427908e-03 	 2.430856e-07 
2.507647e-03 	 2.378579e-07 
2.587922e-03 	 2.347901e-07 
2.669131e-03 	 2.319387e-07 
2.749497e-03 	 2.308081e-07 
2.829596e-03 	 2.305822e-07 
2.909451e-03 	 2.310876e-07 
2.989849e-03 	 2.297051e-07 
3.070610e-03 	 2.246618e-07 
3.150754e-03 	 2.200636e-07 
3.231339e-03 	 2.213368e-07 
3.312542e-03 	 2.263640e-07 
3.392585e-03 	 2.326052e-07 
3.473845e-03 	 2.378505e-07 
3.555259e-03 	 2.411092e-07 
3.635660e-03 	 2.426561e-07 
3.716180e-03 	 2.423124e-07 
3.797377e-03 	 2.391733e-07 
3.878538e-03 	 2.329074e-07 
3.958457e-03 	 2.249468e-07 
4.039750e-03 	 2.173330e-07 
4.120246e-03 	 2.132616e-07 
4.200833e-03 	 2.136218e-07 
4.281148e-03 	 2.144467e-07 
4.361706e-03 	 2.148769e-07 
4.442144e-03 	 2.152964e-07 
4.523090e-03 	 2.147343e-07 
4.603584e-03 	 2.132459e-07 
4.684269e-03 	 2.107860e-07 
4.765002e-03 	 2.082056e-07 
4.845296e-03 	 2.048475e-07 
4.925727e-03 	 2.009478e-07 
5.006316e-03 	 1.980992e-07 
5.066647e-03 	 1.958630e-07 
5.127221e-03 	 1.935507e-07 
5.188015e-03 	 1.912389e-07 
5.248417e-03 	 1.890089e-07 
5.308603e-03 	 1.867690e-07 
5.369146e-03 	 1.843930e-07 
5.429810e-03 	 1.823783e-07 
5.490750e-03 	 1.801919e-07 
5.550650e-03 	 1.779449e-07 
5.611263e-03 	 1.759759e-07 
5.671516e-03 	 1.741940e-07 
5.732719e-03 	 1.725848e-07 
5.792308e-03 	 1.714655e-07 
5.853626e-03 	 1.705463e-07 
5.913618e-03 	 1.699962e-07 
5.973783e-03 	 1.696274e-07 
6.034491e-03 	 1.697513e-07 
6.094770e-03 	 1.705115e-07 
6.154693e-03 	 1.712736e-07 
6.214950e-03 	 1.723252e-07 
6.275400e-03 	 1.690671e-07 
6.316904e-03 	 1.308235e-07 
6.346163e-03 	 8.998904e-08 


==> Txt-files/AreaInnerDroplet_2022_04_21_1849_A_SOM5-G50_DropJet_512cells_x032cm.txt <==
x 	 A 
3.995786e-04 	 1.447433e-07 
8.083005e-04 	 1.616926e-07 
3.300516e-04 	 1.445228e-07 
1.201899e-03 	 2.598087e-07 
7.377931e-04 	 1.503882e-07 
2.548756e-04 	 1.444645e-07 
1.585753e-03 	 2.017984e-07 
1.133753e-03 	 2.495871e-07 
6.617479e-04 	 1.450890e-07 
1.970339e-03 	 1.489870e-07 
1.062471e-03 	 2.334056e-07 
1.521820e-03 	 2.165044e-07 
5.862253e-04 	 1.446111e-07 
2.357462e-03 	 1.685808e-07 
1.909266e-03 	 1.530566e-07 
9.905685e-04 	 2.111758e-07 
1.452596e-03 	 2.287595e-07 
5.132514e-04 	 1.445768e-07 
2.742792e-03 	 1.718957e-07 
2.298191e-03 	 1.631531e-07 
1.839662e-03 	 1.603796e-07 
1.381550e-03 	 2.428267e-07 
9.193416e-04 	 1.890627e-07 
4.385173e-04 	 1.446898e-07 
2.685068e-03 	 1.683845e-07 
3.124062e-03 	 1.614392e-07 
2.226945e-03 	 1.589901e-07 
1.766769e-03 	 1.712008e-07 
1.310043e-03 	 2.556628e-07 
8.443738e-04 	 1.707163e-07 
3.621798e-04 	 1.446155e-07 
2.616479e-03 	 1.694912e-07 
3.074722e-03 	 1.624826e-07 
2.155939e-03 	 1.541353e-07 
1.697719e-03 	 1.830200e-07 
1.239339e-03 	 2.594654e-07 
7.713420e-04 	 1.546784e-07 
2.886794e-04 	 1.445033e-07 
3.004738e-03 	 1.639264e-07 
2.085180e-03 	 1.499093e-07 
2.544159e-03 	 1.698024e-07 
1.626218e-03 	 1.958936e-07 
1.167433e-03 	 2.549113e-07 
6.968043e-04 	 1.466053e-07 
2.129836e-04 	 1.441530e-07 
2.931319e-03 	 1.653355e-07 
2.472746e-03 	 1.692180e-07 
1.554288e-03 	 2.098525e-07 
2.012521e-03 	 1.483242e-07 
1.095086e-03 	 2.409027e-07 
6.204688e-04 	 1.444624e-07 
2.861312e-03 	 1.663575e-07 
2.401589e-03 	 1.676797e-07 
1.941550e-03 	 1.507317e-07 
1.023095e-03 	 2.210219e-07 
1.484181e-03 	 2.230776e-07 
5.462870e-04 	 1.446261e-07 
2.790160e-03 	 1.671875e-07 
3.188592e-03 	 3.466493e-08 
2.330586e-03 	 1.647507e-07 
1.871123e-03 	 1.568970e-07 
9.513184e-04 	 2.004053e-07 
1.413305e-03 	 2.384357e-07 
4.722044e-04 	 1.447384e-07 
2.719025e-03 	 1.679565e-07 
3.158163e-03 	 9.932393e-08 
2.259835e-03 	 1.609814e-07 
1.799879e-03 	 1.661593e-07 
1.342694e-03 	 2.511165e-07 
8.788682e-04 	 1.795011e-07 
3.969882e-04 	 1.446420e-07 
2.647237e-03 	 1.691168e-07 
3.106821e-03 	 1.605504e-07 
2.187231e-03 	 1.564564e-07 
1.728264e-03 	 1.774349e-07 
1.270857e-03 	 2.580694e-07 
8.037342e-04 	 1.607332e-07 
3.211612e-04 	 1.445932e-07 
3.037269e-03 	 1.634875e-07 
2.117696e-03 	 1.516762e-07 
2.577212e-03 	 1.696636e-07 
1.659237e-03 	 1.902396e-07 
1.200464e-03 	 2.593346e-07 
7.310727e-04 	 1.494697e-07 
2.480670e-04 	 1.444890e-07 
2.964794e-03 	 1.645970e-07 
2.505517e-03 	 1.695723e-07 
1.587244e-03 	 2.036012e-07 
2.046018e-03 	 1.485392e-07 
1.128264e-03 	 2.489460e-07 
6.557917e-04 	 1.448744e-07 
2.894833e-03 	 1.662097e-07 
2.435806e-03 	 1.687420e-07 
1.975468e-03 	 1.492462e-07 
1.057888e-03 	 2.307158e-07 
1.517707e-03 	 2.165991e-07 
5.816246e-04 	 1.445773e-07 
2.822392e-03 	 1.668061e-07 
2.362586e-03 	 1.662578e-07 
3.196875e-03 	 2.822946e-09 
1.902827e-03 	 1.537433e-07 
9.835844e-04 	 2.105097e-07 
1.445563e-03 	 2.320796e-07 
5.051243e-04 	 1.446079e-07 
2.751072e-03 	 1.679426e-07 
3.173179e-03 	 7.011625e-08 
2.291676e-03 	 1.629082e-07 
1.832235e-03 	 1.613877e-07 
1.374358e-03 	 2.437901e-07 
9.111212e-04 	 1.868666e-07 
4.307931e-04 	 1.446336e-07 
2.680597e-03 	 1.685791e-07 
3.135099e-03 	 1.370967e-07 
2.221276e-03 	 1.585736e-07 
1.761414e-03 	 1.718727e-07 
1.303871e-03 	 2.553189e-07 
8.387072e-04 	 1.684110e-07 
3.558757e-04 	 1.445585e-07 
2.609399e-03 	 1.695348e-07 
3.068914e-03 	 1.628857e-07 
2.149258e-03 	 1.536571e-07 
1.690278e-03 	 1.840332e-07 
1.232527e-03 	 2.593545e-07 
7.637375e-04 	 1.533943e-07 
2.807919e-04 	 1.444698e-07 
2.997342e-03 	 1.640090e-07 
2.077618e-03 	 1.495675e-07 
2.537419e-03 	 1.697578e-07 
1.619360e-03 	 1.977190e-07 
1.160034e-03 	 2.548686e-07 
6.888617e-04 	 1.464014e-07 
2.057881e-04 	 1.438161e-07 
2.925690e-03 	 1.652393e-07 
2.466277e-03 	 1.690275e-07 
1.547996e-03 	 2.112998e-07 
2.006651e-03 	 1.483993e-07 
1.088546e-03 	 2.396536e-07 
6.144106e-04 	 1.444643e-07 
2.855558e-03 	 1.662665e-07 
2.396395e-03 	 1.676630e-07 
1.935917e-03 	 1.512052e-07 
1.017970e-03 	 2.205719e-07 
1.478419e-03 	 2.253125e-07 
5.401461e-04 	 1.446028e-07 
2.784879e-03 	 1.673480e-07 
3.186456e-03 	 4.017607e-08 
2.324861e-03 	 1.646476e-07 
1.865218e-03 	 1.573763e-07 
9.452716e-04 	 1.971347e-07 
1.408146e-03 	 2.375126e-07 
4.656347e-04 	 1.446649e-07 
2.711535e-03 	 1.681654e-07 
3.154506e-03 	 1.059898e-07 
2.252121e-03 	 1.607322e-07 
1.792946e-03 	 1.673306e-07 
1.335010e-03 	 2.525386e-07 
8.706319e-04 	 1.770606e-07 
3.892584e-04 	 1.446555e-07 
2.641929e-03 	 1.691976e-07 
3.101792e-03 	 1.619106e-07 
2.182676e-03 	 1.559856e-07 
1.723020e-03 	 1.786885e-07 
1.265301e-03 	 2.599626e-07 
7.986598e-04 	 1.603127e-07 
3.152200e-04 	 1.445512e-07 
3.030029e-03 	 1.636072e-07 
2.110594e-03 	 1.511170e-07 
2.570789e-03 	 1.696316e-07 
1.651905e-03 	 1.913777e-07 
1.193735e-03 	 2.588524e-07 
7.232612e-04 	 1.489532e-07 
2.401115e-04 	 1.444691e-07 
2.958655e-03 	 1.646620e-07 
2.498781e-03 	 1.695452e-07 
1.580910e-03 	 2.049062e-07 
2.038982e-03 	 1.484478e-07 
1.121132e-03 	 2.474635e-07 
6.482435e-04 	 1.447358e-07 
2.886722e-03 	 1.660525e-07 
2.427387e-03 	 1.683445e-07 
1.967670e-03 	 1.494285e-07 
1.049248e-03 	 2.280410e-07 
1.509262e-03 	 2.183518e-07 
5.726372e-04 	 1.446119e-07 
2.815927e-03 	 1.670508e-07 
2.356675e-03 	 1.661274e-07 
3.195816e-03 	 7.072146e-09 
1.896262e-03 	 1.542047e-07 
9.768849e-04 	 2.068228e-07 
1.438974e-03 	 2.315942e-07 
4.981198e-04 	 1.446363e-07 
2.745208e-03 	 1.679011e-07 
3.170335e-03 	 7.580324e-08 
2.285188e-03 	 1.624623e-07 
1.825731e-03 	 1.625138e-07 
1.367918e-03 	 2.470524e-07 
9.044250e-04 	 1.862228e-07 
4.238659e-04 	 1.446887e-07 
2.674396e-03 	 1.685842e-07 
3.130846e-03 	 1.419283e-07 
2.215030e-03 	 1.579439e-07 
1.755248e-03 	 1.733308e-07 
1.297637e-03 	 2.572085e-07 
8.322463e-04 	 1.677270e-07 
3.491478e-04 	 1.445435e-07 


==> Txt-files/AreaInnerDroplet_2022_04_28_1606_A_SOM5-G50_DropJet_1024cells_x064cm.txt <==
x 	 A 
3.995798e-04 	 1.447431e-07 
6.042236e-04 	 1.444670e-07 
3.300525e-04 	 1.445226e-07 
8.083027e-04 	 1.616927e-07 
1.007329e-03 	 2.163961e-07 
5.342440e-04 	 1.446278e-07 
1.201907e-03 	 2.597988e-07 
7.377991e-04 	 1.503907e-07 
2.548779e-04 	 1.444644e-07 
1.394748e-03 	 2.416515e-07 
4.586680e-04 	 1.446068e-07 
9.381412e-04 	 1.965311e-07 
1.133757e-03 	 2.495885e-07 
1.585756e-03 	 2.018000e-07 
6.617481e-04 	 1.450890e-07 
1.329706e-03 	 2.527609e-07 
1.778998e-03 	 1.670133e-07 
3.833563e-04 	 1.446891e-07 
8.656665e-04 	 1.761079e-07 
1.062470e-03 	 2.334067e-07 
1.521820e-03 	 2.165151e-07 
1.970345e-03 	 1.489811e-07 
5.862238e-04 	 1.446111e-07 
2.164688e-03 	 1.558392e-07 
1.258903e-03 	 2.587407e-07 
1.715977e-03 	 1.794981e-07 
7.911420e-04 	 1.581891e-07 
3.092557e-04 	 1.445193e-07 
2.357474e-03 	 1.685761e-07 
9.905679e-04 	 2.111762e-07 
1.452594e-03 	 2.287711e-07 
1.909262e-03 	 1.530581e-07 
5.132508e-04 	 1.445764e-07 
2.102636e-03 	 1.507873e-07 
2.549359e-03 	 1.738655e-07 
1.185818e-03 	 2.578327e-07 
1.644952e-03 	 1.927785e-07 
7.165953e-04 	 1.479908e-07 
2.328179e-04 	 1.444551e-07 
2.298176e-03 	 1.631725e-07 
2.742789e-03 	 1.719050e-07 
1.381548e-03 	 2.428555e-07 
1.839659e-03 	 1.603788e-07 
4.385170e-04 	 1.446896e-07 
9.193423e-04 	 1.890628e-07 
2.490987e-03 	 1.694724e-07 
2.933117e-03 	 1.698382e-07 
1.115134e-03 	 2.458643e-07 
1.573539e-03 	 2.060477e-07 
2.032477e-03 	 1.483202e-07 
6.413678e-04 	 1.446098e-07 
2.130005e-03 	 1.524483e-07 
2.588314e-03 	 1.696420e-07 
3.029100e-03 	 1.691414e-07 
1.213033e-03 	 2.599793e-07 
1.670398e-03 	 1.880508e-07 
7.436584e-04 	 1.510713e-07 
2.602946e-04 	 1.444676e-07 
2.226947e-03 	 1.589950e-07 
2.685035e-03 	 1.683972e-07 
3.124409e-03 	 1.671672e-07 
1.310047e-03 	 2.556626e-07 
1.766774e-03 	 1.712143e-07 
3.621833e-04 	 1.446167e-07 
8.443781e-04 	 1.707168e-07 
2.325597e-03 	 1.647064e-07 
2.783498e-03 	 1.672386e-07 
3.221301e-03 	 1.643074e-07 
9.456587e-04 	 1.992420e-07 
1.408462e-03 	 2.392595e-07 
1.865064e-03 	 1.576325e-07 
4.658494e-04 	 1.446257e-07 
2.422862e-03 	 1.683277e-07 
2.880692e-03 	 1.659269e-07 
3.316723e-03 	 1.606759e-07 
1.044513e-03 	 2.289775e-07 
1.505231e-03 	 2.203118e-07 
1.962190e-03 	 1.499728e-07 
5.680813e-04 	 1.445676e-07 
2.517942e-03 	 1.696954e-07 
2.975850e-03 	 1.641267e-07 
3.409840e-03 	 1.564496e-07 
1.140387e-03 	 2.516309e-07 
1.599723e-03 	 2.013531e-07 
2.057300e-03 	 1.488618e-07 
6.680403e-04 	 1.453698e-07 
2.154689e-03 	 1.541388e-07 
2.615220e-03 	 1.694765e-07 
3.073357e-03 	 1.623074e-07 
3.504927e-03 	 1.521187e-07 
1.238076e-03 	 2.610877e-07 
1.696465e-03 	 1.836764e-07 
7.700305e-04 	 1.547756e-07 
2.869818e-04 	 1.444620e-07 
2.252253e-03 	 1.606749e-07 
2.712652e-03 	 1.681674e-07 
3.171152e-03 	 1.595620e-07 
3.599982e-03 	 1.484383e-07 
1.335646e-03 	 2.504878e-07 
1.793513e-03 	 1.668208e-07 
3.895295e-04 	 1.446957e-07 
8.710864e-04 	 1.758821e-07 
2.348951e-03 	 1.658468e-07 
2.809270e-03 	 1.670414e-07 
3.268174e-03 	 1.562363e-07 
3.693998e-03 	 1.456290e-07 
9.701021e-04 	 2.048362e-07 
1.432054e-03 	 2.328888e-07 
1.889929e-03 	 1.548639e-07 
4.911640e-04 	 1.446582e-07 
2.446158e-03 	 1.685582e-07 
2.906520e-03 	 1.656666e-07 
3.365785e-03 	 1.519432e-07 
3.788330e-03 	 1.448531e-07 
1.068701e-03 	 2.351170e-07 
1.528748e-03 	 2.155564e-07 
1.987061e-03 	 1.488844e-07 
5.933561e-04 	 1.446111e-07 
2.084983e-03 	 1.499302e-07 
2.544001e-03 	 1.698204e-07 
3.004566e-03 	 1.639403e-07 
3.464060e-03 	 1.483910e-07 
3.883064e-03 	 1.460845e-07 
1.167235e-03 	 2.552018e-07 
1.626021e-03 	 1.960789e-07 
6.962301e-04 	 1.467011e-07 
2.129193e-04 	 1.441697e-07 
2.181583e-03 	 1.560294e-07 
2.640460e-03 	 1.690380e-07 
3.101384e-03 	 1.618470e-07 
3.561011e-03 	 1.457847e-07 
3.976267e-03 	 1.484564e-07 
1.264066e-03 	 2.600257e-07 
1.722012e-03 	 1.788863e-07 
7.971518e-04 	 1.599904e-07 
3.145071e-04 	 1.445762e-07 
2.279229e-03 	 1.623935e-07 
2.737950e-03 	 1.680690e-07 
3.199367e-03 	 1.587678e-07 
3.659074e-03 	 1.450666e-07 
4.070228e-03 	 1.507866e-07 
1.361649e-03 	 2.462880e-07 
1.819211e-03 	 1.632596e-07 
4.171477e-04 	 1.446828e-07 
8.979750e-04 	 1.832269e-07 
2.376159e-03 	 1.669929e-07 
2.834788e-03 	 1.668512e-07 
3.296737e-03 	 1.551087e-07 
3.756535e-03 	 1.458736e-07 
4.163243e-03 	 1.526217e-07 
9.969650e-04 	 2.129979e-07 
1.458228e-03 	 2.276650e-07 
1.915931e-03 	 1.524919e-07 
5.190455e-04 	 1.445700e-07 
2.472743e-03 	 1.691989e-07 
2.931409e-03 	 1.652176e-07 
3.393837e-03 	 1.507089e-07 
3.853798e-03 	 1.480129e-07 
4.255650e-03 	 1.536272e-07 
1.094724e-03 	 2.412898e-07 
1.554278e-03 	 2.101448e-07 
2.012504e-03 	 1.483449e-07 
6.206058e-04 	 1.444405e-07 
2.110396e-03 	 1.511256e-07 
2.570516e-03 	 1.697207e-07 
3.029376e-03 	 1.636949e-07 
3.492166e-03 	 1.474990e-07 
3.952411e-03 	 1.500465e-07 
4.348896e-03 	 1.528851e-07 
1.193088e-03 	 2.588705e-07 
1.651513e-03 	 1.914475e-07 
7.233863e-04 	 1.489532e-07 
2.401440e-04 	 1.444710e-07 
2.208515e-03 	 1.579716e-07 
2.668469e-03 	 1.690032e-07 
3.127681e-03 	 1.612085e-07 
3.590753e-03 	 1.453337e-07 
4.051395e-03 	 1.507761e-07 
4.442001e-03 	 1.507262e-07 
1.291355e-03 	 2.563036e-07 
1.749047e-03 	 1.740000e-07 
3.433008e-04 	 1.445560e-07 
8.255816e-04 	 1.655136e-07 
2.305065e-03 	 1.636291e-07 
2.764864e-03 	 1.676697e-07 
3.224523e-03 	 1.579365e-07 
3.687832e-03 	 1.449921e-07 
4.148961e-03 	 1.505359e-07 
4.533280e-03 	 1.488322e-07 
1.387749e-03 	 2.415419e-07 
1.845220e-03 	 1.596197e-07 
4.447816e-04 	 1.446749e-07 
9.249450e-04 	 1.906330e-07 
4.624840e-03 	 1.471746e-07 
2.402230e-03 	 1.678925e-07 
2.861960e-03 	 1.665010e-07 
3.322075e-03 	 1.541014e-07 
3.785644e-03 	 1.460982e-07 
4.247347e-03 	 1.494964e-07 
1.023898e-03 	 2.208739e-07 
1.484480e-03 	 2.228233e-07 
1.942229e-03 	 1.506730e-07 
5.469233e-04 	 1.445765e-07 
4.345464e-03 	 1.481622e-07 
4.715698e-03 	 1.463907e-07 
2.498918e-03 	 1.695365e-07 
2.958717e-03 	 1.646972e-07 
3.419201e-03 	 1.498750e-07 
3.883106e-03 	 1.483351e-07 
1.121553e-03 	 2.475234e-07 
1.580619e-03 	 2.048684e-07 
2.038953e-03 	 1.484225e-07 
6.485945e-04 	 1.447828e-07 
4.444039e-03 	 1.468397e-07 
4.806577e-03 	 1.459797e-07 
2.136035e-03 	 1.529052e-07 
2.595864e-03 	 1.696397e-07 
3.055889e-03 	 1.633548e-07 
3.516617e-03 	 1.470124e-07 
3.980958e-03 	 1.500227e-07 
1.218987e-03 	 2.592851e-07 
1.677038e-03 	 1.865799e-07 
7.503870e-04 	 1.517344e-07 
2.673770e-04 	 1.444722e-07 
4.544292e-03 	 1.458281e-07 
4.898648e-03 	 1.457304e-07 
2.234640e-03 	 1.595830e-07 
2.694292e-03 	 1.684875e-07 
3.154695e-03 	 1.604408e-07 
3.615590e-03 	 1.451262e-07 
4.080445e-03 	 1.506617e-07 
1.317653e-03 	 2.532794e-07 
1.775084e-03 	 1.697423e-07 
3.710183e-04 	 1.446180e-07 
8.527496e-04 	 1.714020e-07 
4.642563e-03 	 1.456488e-07 
4.988649e-03 	 1.456770e-07 
2.331191e-03 	 1.650694e-07 
2.790691e-03 	 1.674707e-07 
3.251551e-03 	 1.569254e-07 
3.712568e-03 	 1.453067e-07 
4.177971e-03 	 1.504976e-07 
9.518027e-04 	 1.988444e-07 
1.413960e-03 	 2.365976e-07 
1.871305e-03 	 1.567667e-07 
4.724905e-04 	 1.446897e-07 
4.741619e-03 	 1.458212e-07 
5.079213e-03 	 1.458030e-07 
2.428441e-03 	 1.684165e-07 
2.887886e-03 	 1.661494e-07 
3.349202e-03 	 1.529626e-07 
3.810364e-03 	 1.468289e-07 
4.276337e-03 	 1.495359e-07 
1.050595e-03 	 2.289657e-07 
1.510716e-03 	 2.181937e-07 
1.968440e-03 	 1.493068e-07 
5.747199e-04 	 1.446365e-07 
4.373979e-03 	 1.481455e-07 
4.839828e-03 	 1.462008e-07 
5.168953e-03 	 1.460081e-07 
2.064907e-03 	 1.490418e-07 
2.524854e-03 	 1.697632e-07 
2.984390e-03 	 1.643279e-07 
3.446052e-03 	 1.490138e-07 
3.907425e-03 	 1.490030e-07 
1.147781e-03 	 2.520048e-07 
1.606552e-03 	 1.996455e-07 
6.760912e-04 	 1.456674e-07 
4.472572e-03 	 1.467607e-07 
4.938830e-03 	 1.464397e-07 
5.259447e-03 	 1.461721e-07 
2.162282e-03 	 1.544808e-07 
2.622095e-03 	 1.694761e-07 
3.081883e-03 	 1.626415e-07 
3.543795e-03 	 1.461988e-07 
4.005448e-03 	 1.502870e-07 
1.245430e-03 	 2.589850e-07 
1.703284e-03 	 1.817678e-07 
7.780047e-04 	 1.558877e-07 
2.951260e-04 	 1.444585e-07 
4.570100e-03 	 1.462995e-07 
5.036586e-03 	 1.465386e-07 
5.348914e-03 	 1.461642e-07 
2.258579e-03 	 1.608368e-07 
2.718238e-03 	 1.678907e-07 
3.178410e-03 	 1.594023e-07 
3.640503e-03 	 1.449441e-07 
4.102471e-03 	 1.511160e-07 
1.341721e-03 	 2.513058e-07 
1.799096e-03 	 1.663365e-07 
3.963395e-04 	 1.446360e-07 
8.776651e-04 	 1.787573e-07 
4.670343e-03 	 1.461085e-07 
5.136890e-03 	 1.465560e-07 
5.440906e-03 	 1.458611e-07 
2.357566e-03 	 1.661063e-07 
2.817117e-03 	 1.668931e-07 
3.277742e-03 	 1.557651e-07 
3.740009e-03 	 1.455845e-07 
4.202314e-03 	 1.507129e-07 
9.789470e-04 	 2.095372e-07 
1.440397e-03 	 2.328576e-07 
1.897815e-03 	 1.542975e-07 
5.003835e-04 	 1.446356e-07 
4.767694e-03 	 1.461808e-07 
5.234173e-03 	 1.461787e-07 
5.530356e-03 	 1.454391e-07 
2.453753e-03 	 1.688071e-07 
2.913317e-03 	 1.656420e-07 
3.374357e-03 	 1.517021e-07 
3.836836e-03 	 1.472672e-07 
4.299451e-03 	 1.491161e-07 
1.076449e-03 	 2.358728e-07 
1.536054e-03 	 2.132249e-07 
1.993949e-03 	 1.485203e-07 
6.015153e-04 	 1.445253e-07 
4.396495e-03 	 1.480857e-07 
4.864738e-03 	 1.466398e-07 
5.331067e-03 	 1.457156e-07 
5.619670e-03 	 1.452358e-07 
2.090037e-03 	 1.501006e-07 
2.549747e-03 	 1.697429e-07 
3.009473e-03 	 1.637662e-07 
3.470798e-03 	 1.481335e-07 
3.933581e-03 	 1.493664e-07 
1.173091e-03 	 2.567050e-07 
1.631497e-03 	 1.953514e-07 
7.024484e-04 	 1.471951e-07 
2.191756e-04 	 1.442834e-07 
4.496635e-03 	 1.467276e-07 
4.964643e-03 	 1.470745e-07 
5.430784e-03 	 1.451484e-07 
5.711815e-03 	 1.449959e-07 
2.189168e-03 	 1.564160e-07 
2.648718e-03 	 1.690955e-07 
3.108771e-03 	 1.617143e-07 
3.570299e-03 	 1.456946e-07 
4.033471e-03 	 1.503418e-07 
1.272423e-03 	 2.579501e-07 
1.729994e-03 	 1.770169e-07 
3.234096e-04 	 1.445187e-07 
8.059306e-04 	 1.612493e-07 
4.593389e-03 	 1.459269e-07 
5.060950e-03 	 1.474348e-07 
5.526919e-03 	 1.449176e-07 
5.800851e-03 	 1.448998e-07 
2.284935e-03 	 1.625970e-07 
2.744328e-03 	 1.679379e-07 
3.204808e-03 	 1.585954e-07 
3.666476e-03 	 1.448627e-07 
4.130071e-03 	 1.504689e-07 
1.368095e-03 	 2.448010e-07 
1.825331e-03 	 1.621701e-07 
4.240633e-04 	 1.445949e-07 
9.047143e-04 	 1.846133e-07 
4.691376e-03 	 1.457795e-07 
5.158295e-03 	 1.469125e-07 
5.624124e-03 	 1.447349e-07 
5.891071e-03 	 1.447535e-07 
2.381938e-03 	 1.672247e-07 
2.841244e-03 	 1.667349e-07 
3.302178e-03 	 1.548545e-07 
3.763992e-03 	 1.457510e-07 
4.228037e-03 	 1.498070e-07 
1.003694e-03 	 2.149549e-07 
1.464708e-03 	 2.266019e-07 
1.922122e-03 	 1.520460e-07 
5.260263e-04 	 1.446113e-07 
4.326269e-03 	 1.487471e-07 
4.789449e-03 	 1.461837e-07 
5.255578e-03 	 1.467753e-07 
5.721301e-03 	 1.444839e-07 
5.981465e-03 	 1.448517e-07 
2.479073e-03 	 1.694058e-07 
2.938427e-03 	 1.650900e-07 
3.399750e-03 	 1.505608e-07 
3.861763e-03 	 1.479094e-07 
1.101947e-03 	 2.425033e-07 
1.561296e-03 	 2.082523e-07 
2.019247e-03 	 1.483294e-07 
6.281591e-04 	 1.444142e-07 
4.425715e-03 	 1.474573e-07 
4.888526e-03 	 1.466587e-07 
5.353767e-03 	 1.463698e-07 
5.819381e-03 	 1.445875e-07 
6.072924e-03 	 1.450431e-07 
2.117579e-03 	 1.516348e-07 
2.577291e-03 	 1.696486e-07 
3.036864e-03 	 1.634791e-07 
3.498440e-03 	 1.473450e-07 
3.960747e-03 	 1.498948e-07 
1.200723e-03 	 2.592919e-07 
1.658968e-03 	 1.902766e-07 
7.313747e-04 	 1.495529e-07 
2.470628e-04 	 1.444488e-07 
4.524264e-03 	 1.463104e-07 
4.986505e-03 	 1.470508e-07 
5.450851e-03 	 1.458845e-07 
5.916284e-03 	 1.446139e-07 
6.163547e-03 	 1.450809e-07 
2.214988e-03 	 1.581269e-07 
2.674536e-03 	 1.687194e-07 
3.134490e-03 	 1.610013e-07 
3.596230e-03 	 1.452181e-07 
4.058885e-03 	 1.507345e-07 
1.298258e-03 	 2.555789e-07 
1.755804e-03 	 1.729136e-07 
3.494700e-04 	 1.445293e-07 
8.327462e-04 	 1.668816e-07 
4.621727e-03 	 1.459523e-07 
5.083225e-03 	 1.469213e-07 
5.546731e-03 	 1.455147e-07 
6.011867e-03 	 1.446741e-07 
6.253215e-03 	 1.452559e-07 
2.311309e-03 	 1.641914e-07 
2.770711e-03 	 1.677980e-07 
3.231137e-03 	 1.575788e-07 
3.692994e-03 	 1.450955e-07 
4.156026e-03 	 1.507205e-07 
1.394408e-03 	 2.402863e-07 
1.851764e-03 	 1.590360e-07 
4.507147e-04 	 1.446365e-07 
9.318029e-04 	 1.930546e-07 
4.720081e-03 	 1.459909e-07 
5.180689e-03 	 1.468703e-07 
5.643434e-03 	 1.452585e-07 
6.108129e-03 	 1.448296e-07 
6.329953e-03 	 1.106272e-07 
2.408528e-03 	 1.678287e-07 
2.867871e-03 	 1.663121e-07 
3.328783e-03 	 1.537358e-07 
3.790774e-03 	 1.463219e-07 
4.254195e-03 	 1.497255e-07 
1.030762e-03 	 2.232175e-07 
1.491189e-03 	 2.217706e-07 
1.948845e-03 	 1.503708e-07 
5.529257e-04 	 1.445490e-07 
4.352184e-03 	 1.484243e-07 
4.818073e-03 	 1.463120e-07 
5.277706e-03 	 1.465616e-07 
5.739788e-03 	 1.450575e-07 
6.204003e-03 	 1.449566e-07 
6.373062e-03 	 4.788985e-08 
2.505451e-03 	 1.695948e-07 
2.964881e-03 	 1.646921e-07 
3.426185e-03 	 1.496263e-07 
3.888379e-03 	 1.485173e-07 
1.128612e-03 	 2.484445e-07 
1.587553e-03 	 2.033828e-07 
2.045812e-03 	 1.485358e-07 
6.548574e-04 	 1.448987e-07 
4.450812e-03 	 1.470336e-07 
4.916498e-03 	 1.468633e-07 
5.375120e-03 	 1.461131e-07 
5.836611e-03 	 1.452435e-07 
6.300560e-03 	 1.448923e-07 
2.143402e-03 	 1.532376e-07 
2.602896e-03 	 1.695352e-07 
3.062577e-03 	 1.631055e-07 
3.524158e-03 	 1.467016e-07 
3.986640e-03 	 1.501594e-07 
1.226540e-03 	 2.595094e-07 
1.684490e-03 	 1.852503e-07 
7.571572e-04 	 1.523416e-07 
2.745981e-04 	 1.444655e-07 
4.549591e-03 	 1.463981e-07 
5.014878e-03 	 1.471330e-07 
5.472523e-03 	 1.457151e-07 
5.933456e-03 	 1.454006e-07 
6.361598e-03 	 7.345063e-08 
2.241115e-03 	 1.600385e-07 
2.700431e-03 	 1.682118e-07 
3.160506e-03 	 1.600295e-07 
3.622292e-03 	 1.451246e-07 
4.085119e-03 	 1.509598e-07 
1.324306e-03 	 2.540676e-07 
1.781677e-03 	 1.690470e-07 
3.773112e-04 	 1.446915e-07 
8.585337e-04 	 1.738868e-07 


==> Txt-files/AreaInnerDroplet_2022_04_28_1606_C_SOM5-G50_DropJet_1024cells_x032cm.txt <==
x 	 A 
7.343982e-04 	 1.797366e-07 
1.255448e-03 	 4.126164e-07 
6.208429e-04 	 1.686520e-07 
1.763667e-03 	 3.885837e-07 
1.147084e-03 	 3.665206e-07 
5.077547e-04 	 1.689724e-07 
1.657301e-03 	 4.277757e-07 
2.267359e-03 	 2.628708e-07 
1.038038e-03 	 3.147965e-07 
3.937655e-04 	 1.688850e-07 
2.769959e-03 	 2.306535e-07 
1.550224e-03 	 4.508750e-07 
2.163964e-03 	 2.898597e-07 
9.275223e-04 	 2.566314e-07 
2.807332e-04 	 1.686989e-07 
3.196521e-03 	 1.928898e-08 
2.668421e-03 	 2.307215e-07 
1.441023e-03 	 4.553022e-07 
2.056230e-03 	 3.165910e-07 
8.151465e-04 	 2.045924e-07 
3.156473e-03 	 1.376193e-07 
2.561655e-03 	 2.350338e-07 
1.949039e-03 	 3.402503e-07 
1.333589e-03 	 4.373386e-07 
7.028370e-04 	 1.737613e-07 
3.066986e-03 	 2.256601e-07 
2.454296e-03 	 2.418827e-07 
1.842158e-03 	 3.657990e-07 
1.225623e-03 	 4.001436e-07 
5.891949e-04 	 1.689365e-07 
2.959458e-03 	 2.294753e-07 
2.347464e-03 	 2.525234e-07 
1.734853e-03 	 4.041628e-07 
1.116459e-03 	 3.550934e-07 
4.758449e-04 	 1.690162e-07 
2.852258e-03 	 2.291925e-07 
1.626557e-03 	 4.336300e-07 
2.240211e-03 	 2.718229e-07 
1.006612e-03 	 2.959697e-07 
3.610794e-04 	 1.688423e-07 
3.089500e-03 	 2.238356e-07 
2.477441e-03 	 2.398791e-07 
1.864825e-03 	 3.609160e-07 
1.248627e-03 	 4.104479e-07 
6.128499e-04 	 1.687582e-07 
3.090039e-03 	 2.236779e-07 
2.477980e-03 	 2.399687e-07 
1.865365e-03 	 3.599707e-07 
1.249173e-03 	 4.099801e-07 
6.134221e-04 	 1.687527e-07 
3.090568e-03 	 2.236632e-07 
2.478508e-03 	 2.399182e-07 
1.865894e-03 	 3.594896e-07 
1.249707e-03 	 4.097758e-07 
6.139820e-04 	 1.686627e-07 
3.091086e-03 	 2.235849e-07 
2.479025e-03 	 2.397480e-07 
1.866413e-03 	 3.601078e-07 
1.250231e-03 	 4.108751e-07 
6.145309e-04 	 1.687040e-07 
3.091588e-03 	 2.235067e-07 
2.479528e-03 	 2.397292e-07 
1.866917e-03 	 3.601808e-07 
1.250741e-03 	 4.113195e-07 
6.150640e-04 	 1.687184e-07 
3.092075e-03 	 2.237007e-07 
2.480015e-03 	 2.397446e-07 
1.867405e-03 	 3.593120e-07 
1.251233e-03 	 4.105517e-07 
6.155802e-04 	 1.687082e-07 
3.092544e-03 	 2.235629e-07 
2.480483e-03 	 2.397328e-07 
1.867873e-03 	 3.589469e-07 
1.251707e-03 	 4.106310e-07 
6.160769e-04 	 1.687036e-07 
3.092999e-03 	 2.234535e-07 
2.480938e-03 	 2.395874e-07 
1.868330e-03 	 3.594278e-07 
1.252168e-03 	 4.113019e-07 
6.165600e-04 	 1.686957e-07 
3.093443e-03 	 2.234243e-07 
2.481381e-03 	 2.395222e-07 
1.868774e-03 	 3.594975e-07 
1.252617e-03 	 4.117159e-07 
6.170297e-04 	 1.686580e-07 
3.104395e-03 	 2.228153e-07 
2.492326e-03 	 2.388294e-07 
1.879742e-03 	 3.559225e-07 
1.263692e-03 	 4.151678e-07 
6.286370e-04 	 1.686627e-07 
3.145673e-03 	 1.665712e-07 
2.542929e-03 	 2.358639e-07 
1.930432e-03 	 3.442761e-07 
1.314849e-03 	 4.319843e-07 
6.822961e-04 	 1.713670e-07 


==> Txt-files/AreaInnerDroplet_A_384cells_SOM5-G50_DropJet_x032cm_2022_04_28.txt <==
x 	 A 
2.357802e-04 	 1.439842e-07 
2.796309e-04 	 1.441175e-07 
3.198058e-04 	 1.438217e-07 
3.598920e-04 	 1.436069e-07 
3.995935e-04 	 1.439140e-07 
4.426935e-04 	 1.439761e-07 
4.821198e-04 	 1.439377e-07 
5.234623e-04 	 1.438714e-07 
5.626428e-04 	 1.436578e-07 
6.037143e-04 	 1.436896e-07 
6.447302e-04 	 1.445074e-07 
2.048017e-04 	 1.432700e-07 
6.846295e-04 	 1.458548e-07 
2.454971e-04 	 1.439168e-07 
7.252403e-04 	 1.487096e-07 
2.878992e-04 	 1.440427e-07 
7.674237e-04 	 1.520167e-07 
3.283321e-04 	 1.437407e-07 
8.074595e-04 	 1.582978e-07 
3.706560e-04 	 1.440583e-07 
8.491609e-04 	 1.685750e-07 
4.090704e-04 	 1.436806e-07 
8.867943e-04 	 1.781180e-07 
4.518164e-04 	 1.439283e-07 
9.284627e-04 	 1.912705e-07 
9.670035e-04 	 2.015690e-07 
4.915378e-04 	 1.435405e-07 
1.005251e-03 	 2.117505e-07 
5.311252e-04 	 1.438879e-07 
1.044429e-03 	 2.209777e-07 
5.718417e-04 	 1.438162e-07 
1.084597e-03 	 2.310270e-07 
6.137373e-04 	 1.438800e-07 
1.123817e-03 	 2.388522e-07 
6.547638e-04 	 1.448774e-07 
1.163602e-03 	 2.455441e-07 
2.124952e-04 	 1.433812e-07 
6.964738e-04 	 1.459309e-07 
1.200589e-03 	 2.513680e-07 
2.513968e-04 	 1.435769e-07 
7.352505e-04 	 1.487702e-07 
1.241064e-03 	 2.552120e-07 
2.940601e-04 	 1.437817e-07 
7.776035e-04 	 1.528121e-07 
1.278279e-03 	 2.552220e-07 
3.333804e-04 	 1.436418e-07 
8.164024e-04 	 1.596675e-07 
1.316149e-03 	 2.547585e-07 
3.734393e-04 	 1.437115e-07 
8.557315e-04 	 1.707685e-07 
1.355849e-03 	 2.525037e-07 
4.154677e-04 	 1.439983e-07 
8.967906e-04 	 1.813102e-07 
1.394417e-03 	 2.466522e-07 
4.563681e-04 	 1.435835e-07 
9.365952e-04 	 1.917716e-07 
9.765171e-04 	 2.039463e-07 
1.433244e-03 	 2.409698e-07 
4.975407e-04 	 1.438760e-07 
1.014936e-03 	 2.141243e-07 
1.470680e-03 	 2.323648e-07 
5.372925e-04 	 1.436148e-07 
1.055141e-03 	 2.248738e-07 
1.509992e-03 	 2.240019e-07 
5.790334e-04 	 1.437110e-07 
1.094021e-03 	 2.327635e-07 
1.548098e-03 	 2.160089e-07 
6.195104e-04 	 1.439995e-07 
1.133915e-03 	 2.411887e-07 
1.587279e-03 	 2.092628e-07 
6.611322e-04 	 1.448092e-07 
1.172118e-03 	 2.474173e-07 
1.624874e-03 	 2.006371e-07 
2.173959e-04 	 1.435873e-07 
7.010440e-04 	 1.465631e-07 
1.212250e-03 	 2.520604e-07 
1.664435e-03 	 1.945036e-07 
2.594527e-04 	 1.438141e-07 
7.429631e-04 	 1.497027e-07 
1.250525e-03 	 2.541404e-07 
1.702221e-03 	 1.894648e-07 
2.996613e-04 	 1.436298e-07 
7.828308e-04 	 1.537100e-07 
1.288003e-03 	 2.551693e-07 
1.739281e-03 	 1.832368e-07 
3.390669e-04 	 1.438624e-07 
8.217327e-04 	 1.610087e-07 
1.328902e-03 	 2.529241e-07 
1.779783e-03 	 1.776471e-07 
3.821229e-04 	 1.436300e-07 
8.639997e-04 	 1.716159e-07 
1.365830e-03 	 2.495480e-07 
1.816409e-03 	 1.721867e-07 
4.210447e-04 	 1.436057e-07 
9.020279e-04 	 1.825592e-07 
9.420580e-04 	 1.942275e-07 
1.404851e-03 	 2.448929e-07 
1.855152e-03 	 1.663437e-07 
4.621679e-04 	 1.438599e-07 
9.823096e-04 	 2.043883e-07 
1.444170e-03 	 2.385119e-07 
1.894236e-03 	 1.612107e-07 
5.036561e-04 	 1.436448e-07 
1.021850e-03 	 2.154387e-07 
1.482935e-03 	 2.304290e-07 
1.932794e-03 	 1.565065e-07 
5.445537e-04 	 1.435332e-07 
1.059421e-03 	 2.256941e-07 
1.519878e-03 	 2.224511e-07 
1.969572e-03 	 1.530776e-07 
5.835423e-04 	 1.436473e-07 
1.098903e-03 	 2.333303e-07 
1.558800e-03 	 2.152007e-07 
2.008330e-03 	 1.505517e-07 
6.246215e-04 	 1.438023e-07 
1.139404e-03 	 2.415743e-07 
1.598815e-03 	 2.080608e-07 
2.048188e-03 	 1.488340e-07 
6.668526e-04 	 1.446442e-07 
1.178299e-03 	 2.484405e-07 
1.637317e-03 	 2.010627e-07 
2.086545e-03 	 1.486376e-07 
2.248448e-04 	 1.436453e-07 
7.074486e-04 	 1.471379e-07 
1.216391e-03 	 2.522893e-07 
1.675089e-03 	 1.961676e-07 
2.124192e-03 	 1.492626e-07 
2.647454e-04 	 1.436047e-07 
7.471816e-04 	 1.494873e-07 
1.255005e-03 	 2.551799e-07 
1.713437e-03 	 1.905636e-07 
2.162406e-03 	 1.508499e-07 
3.052480e-04 	 1.439734e-07 
7.873583e-04 	 1.541573e-07 
1.295505e-03 	 2.548417e-07 
1.753702e-03 	 1.848910e-07 
2.202566e-03 	 1.531448e-07 
3.478119e-04 	 1.436406e-07 
8.293301e-04 	 1.624107e-07 


==> Txt-files/AreaInnerDroplet_A_768cells_SOM5-G50_DropJet_x032cm_2022_04_28.txt <==
x 	 A 
3.009861e-04 	 1.436997e-07 
4.030099e-04 	 1.437758e-07 
5.040701e-04 	 1.436756e-07 
6.054420e-04 	 1.432958e-07 
7.078472e-04 	 1.466781e-07 
2.264605e-04 	 1.432711e-07 
3.287639e-04 	 1.431563e-07 
8.095160e-04 	 1.622011e-07 
4.305003e-04 	 1.431567e-07 
9.093501e-04 	 1.858938e-07 
1.008620e-03 	 2.146143e-07 
5.329442e-04 	 1.431188e-07 
1.105246e-03 	 2.400519e-07 
6.336866e-04 	 1.432722e-07 
1.203384e-03 	 2.564829e-07 
7.366187e-04 	 1.493142e-07 
2.544435e-04 	 1.433306e-07 
1.298972e-03 	 2.539865e-07 
3.552482e-04 	 1.432213e-07 
8.364387e-04 	 1.692963e-07 
1.395654e-03 	 2.397453e-07 
4.575673e-04 	 1.437020e-07 
9.365347e-04 	 1.945844e-07 
1.035162e-03 	 2.223224e-07 
1.491599e-03 	 2.191888e-07 
5.594288e-04 	 1.431128e-07 
1.133514e-03 	 2.463960e-07 
1.587892e-03 	 2.012900e-07 
6.618378e-04 	 1.437327e-07 
1.230950e-03 	 2.577890e-07 
1.683733e-03 	 1.840464e-07 
7.635751e-04 	 1.525125e-07 
2.813747e-04 	 1.434063e-07 
1.328492e-03 	 2.512471e-07 
1.780122e-03 	 1.679515e-07 
3.838146e-04 	 1.437033e-07 
8.646948e-04 	 1.767077e-07 
9.638478e-04 	 2.016268e-07 
1.424949e-03 	 2.331053e-07 
1.875956e-03 	 1.548873e-07 
4.854363e-04 	 1.431575e-07 
1.061893e-03 	 2.295781e-07 
1.521020e-03 	 2.147496e-07 
1.971858e-03 	 1.481223e-07 
5.868925e-04 	 1.430701e-07 
2.068756e-03 	 1.488076e-07 
1.160051e-03 	 2.518085e-07 
1.617808e-03 	 1.983634e-07 
6.892030e-04 	 1.455074e-07 
2.058351e-04 	 1.431608e-07 
2.165605e-03 	 1.540476e-07 
1.257678e-03 	 2.563892e-07 
1.714517e-03 	 1.812347e-07 
7.909665e-04 	 1.579173e-07 
3.080487e-04 	 1.431276e-07 
2.262514e-03 	 1.611402e-07 
1.355071e-03 	 2.460867e-07 
1.811495e-03 	 1.655395e-07 
4.103608e-04 	 1.431496e-07 
8.916236e-04 	 1.816310e-07 
2.359378e-03 	 1.666001e-07 
9.911842e-04 	 2.109122e-07 
1.452209e-03 	 2.287017e-07 
1.908735e-03 	 1.535645e-07 
5.126899e-04 	 1.436087e-07 
2.454975e-03 	 1.703445e-07 
1.088636e-03 	 2.362185e-07 
1.547948e-03 	 2.100871e-07 
2.004987e-03 	 1.479308e-07 
6.137726e-04 	 1.430789e-07 
2.102240e-03 	 1.493996e-07 
2.551325e-03 	 1.720968e-07 
1.186342e-03 	 2.539728e-07 
1.644505e-03 	 1.934103e-07 
7.157284e-04 	 1.468416e-07 
2.329501e-04 	 1.429617e-07 
2.198951e-03 	 1.550941e-07 
2.646960e-03 	 1.713726e-07 
1.283108e-03 	 2.564844e-07 
1.740571e-03 	 1.774230e-07 
3.343515e-04 	 1.435445e-07 
8.164244e-04 	 1.653203e-07 
2.297526e-03 	 1.613513e-07 
2.744279e-03 	 1.700956e-07 
1.381427e-03 	 2.428116e-07 
1.838703e-03 	 1.620363e-07 
4.377209e-04 	 1.436406e-07 
9.178189e-04 	 1.894098e-07 
2.393827e-03 	 1.652820e-07 
2.839227e-03 	 1.690739e-07 
1.015844e-03 	 2.167628e-07 
1.477225e-03 	 2.235739e-07 
1.934822e-03 	 1.511623e-07 
5.387240e-04 	 1.431906e-07 
2.490581e-03 	 1.674143e-07 
2.934556e-03 	 1.681078e-07 
1.113536e-03 	 2.421049e-07 
1.573356e-03 	 2.058312e-07 
2.031630e-03 	 1.476384e-07 
6.402470e-04 	 1.433027e-07 
2.129062e-03 	 1.508716e-07 
2.587792e-03 	 1.675549e-07 
3.030304e-03 	 1.670937e-07 
1.211212e-03 	 2.572607e-07 
1.669992e-03 	 1.893985e-07 
7.422063e-04 	 1.503470e-07 
2.596837e-04 	 1.434532e-07 
2.227484e-03 	 1.570451e-07 
2.685888e-03 	 1.663409e-07 
3.125928e-03 	 1.555532e-07 
1.309516e-03 	 2.539096e-07 
1.767706e-03 	 1.728440e-07 
3.627903e-04 	 1.436293e-07 
8.442560e-04 	 1.723864e-07 
2.324040e-03 	 1.627586e-07 
2.782094e-03 	 1.652638e-07 
1.405667e-03 	 2.370578e-07 
1.863803e-03 	 1.582715e-07 
4.639522e-04 	 1.432221e-07 
9.431860e-04 	 1.956035e-07 
2.421769e-03 	 1.661870e-07 
2.879530e-03 	 1.638253e-07 
1.042353e-03 	 2.251715e-07 
1.502770e-03 	 2.189852e-07 
1.961329e-03 	 1.496208e-07 
5.663803e-04 	 1.434925e-07 
2.058544e-03 	 1.480075e-07 
2.518946e-03 	 1.676040e-07 
2.976538e-03 	 1.622853e-07 
1.140244e-03 	 2.475300e-07 
1.599257e-03 	 2.014653e-07 
6.682980e-04 	 1.439679e-07 
2.156449e-03 	 1.523832e-07 
2.616649e-03 	 1.672918e-07 
3.074257e-03 	 1.601614e-07 
1.238288e-03 	 2.571192e-07 
1.696368e-03 	 1.844882e-07 
7.705905e-04 	 1.537970e-07 
2.885802e-04 	 1.432031e-07 
2.253164e-03 	 1.587539e-07 
2.713070e-03 	 1.662850e-07 
3.152971e-03 	 1.050019e-07 
1.334815e-03 	 2.495830e-07 
1.792445e-03 	 1.685333e-07 
3.899083e-04 	 1.432491e-07 
8.705412e-04 	 1.770768e-07 
2.350416e-03 	 1.639614e-07 
2.810005e-03 	 1.649255e-07 
9.699105e-04 	 2.043859e-07 
1.431599e-03 	 2.329663e-07 
1.889302e-03 	 1.555432e-07 
4.918110e-04 	 1.435328e-07 
2.447356e-03 	 1.668894e-07 
2.906708e-03 	 1.635875e-07 
1.068064e-03 	 2.315906e-07 
1.527888e-03 	 2.140365e-07 
1.986105e-03 	 1.485257e-07 
5.934304e-04 	 1.432565e-07 
2.084003e-03 	 1.488039e-07 
2.545167e-03 	 1.677138e-07 
3.004431e-03 	 1.619069e-07 
1.166467e-03 	 2.525537e-07 
1.625028e-03 	 1.970978e-07 
6.960250e-04 	 1.458546e-07 
2.128121e-04 	 1.431433e-07 
2.180697e-03 	 1.541125e-07 
2.641638e-03 	 1.672013e-07 
3.101037e-03 	 1.592979e-07 
1.263210e-03 	 2.561715e-07 
1.720973e-03 	 1.801527e-07 
7.968286e-04 	 1.592967e-07 
3.141151e-04 	 1.430024e-07 
2.278610e-03 	 1.602769e-07 
2.739241e-03 	 1.659594e-07 
1.360867e-03 	 2.455490e-07 
1.818324e-03 	 1.645879e-07 
4.167135e-04 	 1.431910e-07 
8.977004e-04 	 1.836315e-07 
2.376428e-03 	 1.648541e-07 
2.836750e-03 	 1.646969e-07 
9.973821e-04 	 2.123982e-07 
1.458165e-03 	 2.274516e-07 
1.915836e-03 	 1.529651e-07 
5.192270e-04 	 1.436185e-07 
2.472368e-03 	 1.674180e-07 
2.932468e-03 	 1.633528e-07 
1.094321e-03 	 2.378002e-07 
1.553433e-03 	 2.093991e-07 
2.011716e-03 	 1.477937e-07 
6.198167e-04 	 1.431009e-07 
2.109863e-03 	 1.499043e-07 
2.570386e-03 	 1.677373e-07 
3.030404e-03 	 1.614774e-07 
1.192814e-03 	 2.555831e-07 
1.650786e-03 	 1.925040e-07 
7.225996e-04 	 1.480708e-07 
2.399282e-04 	 1.432737e-07 


==> Txt-files/AreaInnerDroplet_C_2048cells_SOM5-G50_DropJet_x032cm_2022_04_28_1606.txt <==
x 	 A 
3.338689e-04 	 1.687893e-07 
4.677409e-04 	 1.691531e-07 
6.021702e-04 	 1.690757e-07 
7.356900e-04 	 1.811469e-07 
8.686716e-04 	 2.280242e-07 
2.197722e-04 	 1.686344e-07 
9.993893e-04 	 2.950194e-07 
3.539592e-04 	 1.687951e-07 
1.128416e-03 	 3.614004e-07 
4.879309e-04 	 1.691701e-07 
1.256553e-03 	 4.153859e-07 
6.220929e-04 	 1.687901e-07 
1.369901e-03 	 4.461595e-07 
7.412205e-04 	 1.822051e-07 
1.409729e-03 	 4.516640e-07 
7.829311e-04 	 1.937155e-07 
1.460598e-03 	 4.564372e-07 
8.359854e-04 	 2.145795e-07 
1.510959e-03 	 4.547536e-07 
8.882602e-04 	 2.390605e-07 
2.398872e-04 	 1.686672e-07 
1.561710e-03 	 4.478362e-07 
9.406949e-04 	 2.659477e-07 
2.936043e-04 	 1.686738e-07 
1.612558e-03 	 4.364435e-07 
9.929976e-04 	 2.935746e-07 
3.474568e-04 	 1.687876e-07 
1.663423e-03 	 4.222496e-07 
1.045109e-03 	 3.211751e-07 
4.013614e-04 	 1.689901e-07 
1.713871e-03 	 4.064103e-07 
1.096619e-03 	 3.482316e-07 
4.548634e-04 	 1.691312e-07 
1.764631e-03 	 3.851766e-07 
1.148311e-03 	 3.701796e-07 
5.087471e-04 	 1.691603e-07 
1.815009e-03 	 3.684609e-07 
1.199511e-03 	 3.931129e-07 
5.622787e-04 	 1.691547e-07 
1.865278e-03 	 3.541653e-07 
1.250530e-03 	 4.133801e-07 
6.157549e-04 	 1.689100e-07 
1.915647e-03 	 3.402946e-07 
1.301594e-03 	 4.300089e-07 
6.693895e-04 	 1.702999e-07 
1.965949e-03 	 3.273516e-07 
1.352565e-03 	 4.425318e-07 
7.229187e-04 	 1.780853e-07 
1.403599e-03 	 4.513077e-07 
2.016323e-03 	 3.151922e-07 
7.763524e-04 	 1.917528e-07 
1.454858e-03 	 4.566440e-07 
2.066926e-03 	 3.040036e-07 
8.297743e-04 	 2.120664e-07 
1.505466e-03 	 4.560426e-07 
2.116894e-03 	 2.918895e-07 
8.822546e-04 	 2.361880e-07 
2.337007e-04 	 1.686804e-07 
1.556503e-03 	 4.498214e-07 
2.167296e-03 	 2.794891e-07 
9.349213e-04 	 2.631676e-07 
2.876183e-04 	 1.686960e-07 
1.607048e-03 	 4.367538e-07 
2.217231e-03 	 2.673403e-07 
9.868397e-04 	 2.881748e-07 
3.410391e-04 	 1.687562e-07 
1.658160e-03 	 4.228455e-07 
2.267749e-03 	 2.569669e-07 
1.039115e-03 	 3.158186e-07 
3.950787e-04 	 1.689243e-07 
1.708546e-03 	 4.094103e-07 
2.317580e-03 	 2.484191e-07 
1.090458e-03 	 3.443529e-07 
4.483769e-04 	 1.691060e-07 
1.759322e-03 	 3.925023e-07 
2.367826e-03 	 2.416805e-07 
1.142043e-03 	 3.699124e-07 
5.021190e-04 	 1.692153e-07 
2.418159e-03 	 2.366007e-07 
1.810149e-03 	 3.722990e-07 
1.193560e-03 	 3.898150e-07 
5.559582e-04 	 1.691366e-07 
2.468150e-03 	 2.322660e-07 
1.860598e-03 	 3.591019e-07 
1.244603e-03 	 4.114319e-07 
6.094384e-04 	 1.689930e-07 
2.607595e-03 	 2.234969e-07 
2.001117e-03 	 3.245334e-07 
1.386475e-03 	 4.503876e-07 
7.583406e-04 	 1.870012e-07 
2.618872e-03 	 2.229704e-07 
1.397927e-03 	 4.521416e-07 
2.012468e-03 	 3.219154e-07 
7.703171e-04 	 1.904621e-07 
2.669140e-03 	 2.209619e-07 
1.448940e-03 	 4.546624e-07 
2.063044e-03 	 3.089844e-07 
8.235121e-04 	 2.084338e-07 
2.718895e-03 	 2.191014e-07 
1.499390e-03 	 4.557826e-07 
2.113078e-03 	 2.975378e-07 
8.758598e-04 	 2.328781e-07 
2.271675e-04 	 1.686650e-07 
2.769398e-03 	 2.181127e-07 
1.550564e-03 	 4.501044e-07 
2.163850e-03 	 2.848494e-07 
9.287005e-04 	 2.595010e-07 
2.812270e-04 	 1.686764e-07 
2.819386e-03 	 2.177098e-07 
1.601191e-03 	 4.406133e-07 
2.214108e-03 	 2.727426e-07 
9.807320e-04 	 2.874157e-07 
3.347307e-04 	 1.687738e-07 
2.869686e-03 	 2.175615e-07 
1.652104e-03 	 4.249709e-07 
2.264691e-03 	 2.612974e-07 
1.032835e-03 	 3.128813e-07 
3.885608e-04 	 1.689390e-07 
2.920000e-03 	 2.168880e-07 
1.702994e-03 	 4.111587e-07 
2.315306e-03 	 2.515393e-07 
1.084719e-03 	 3.414077e-07 
4.423931e-04 	 1.690863e-07 
2.970070e-03 	 2.152421e-07 
1.753590e-03 	 3.943602e-07 
2.365688e-03 	 2.436760e-07 
1.136145e-03 	 3.670536e-07 
4.959467e-04 	 1.691963e-07 
3.020028e-03 	 2.131798e-07 
1.804017e-03 	 3.746257e-07 
2.415967e-03 	 2.375528e-07 
1.187277e-03 	 3.874679e-07 
5.493629e-04 	 1.691443e-07 
3.070175e-03 	 2.110342e-07 
2.466432e-03 	 2.327125e-07 
1.854568e-03 	 3.588283e-07 
1.238444e-03 	 4.073344e-07 
6.029556e-04 	 1.690233e-07 
3.119842e-03 	 1.994275e-07 
2.517069e-03 	 2.283151e-07 
1.905231e-03 	 3.462993e-07 
1.289649e-03 	 4.258223e-07 
6.567090e-04 	 1.692803e-07 
3.154484e-03 	 1.345345e-07 
2.567668e-03 	 2.248759e-07 
1.955807e-03 	 3.345929e-07 
1.340721e-03 	 4.404715e-07 
7.103543e-04 	 1.758880e-07 
3.177475e-03 	 7.811517e-08 
2.618277e-03 	 2.218381e-07 
2.006352e-03 	 3.231462e-07 
1.391740e-03 	 4.510647e-07 
7.638138e-04 	 1.885770e-07 
3.196630e-03 	 1.943486e-08 
2.668823e-03 	 2.191992e-07 
1.442645e-03 	 4.559742e-07 
2.056802e-03 	 3.112862e-07 
8.169211e-04 	 2.068189e-07 


==> Txt-files/AreaInnerDroplet_C_2048cells_SOM5-G50_DropJet_x064cm_2022_04_28_1606.txt <==
x 	 A 
3.057555e-04 	 1.687689e-07 
4.125378e-04 	 1.690230e-07 
5.207012e-04 	 1.691102e-07 
6.269663e-04 	 1.686259e-07 
7.340611e-04 	 1.796137e-07 
8.407412e-04 	 2.149416e-07 
9.451901e-04 	 2.635565e-07 
2.990164e-04 	 1.686793e-07 
1.049450e-03 	 3.208862e-07 
4.064699e-04 	 1.689564e-07 
1.152410e-03 	 3.691733e-07 
5.134620e-04 	 1.690583e-07 
1.255280e-03 	 4.118810e-07 
6.210423e-04 	 1.686497e-07 
1.357126e-03 	 4.428580e-07 
7.279391e-04 	 1.783103e-07 
1.459694e-03 	 4.553859e-07 
8.350932e-04 	 2.126016e-07 
1.560920e-03 	 4.486301e-07 
9.399167e-04 	 2.632733e-07 
2.938611e-04 	 1.687164e-07 
1.662415e-03 	 4.246188e-07 
1.044129e-03 	 3.185407e-07 
4.011996e-04 	 1.689003e-07 
1.762984e-03 	 3.914111e-07 
1.146694e-03 	 3.689016e-07 
5.077066e-04 	 1.690080e-07 
1.864014e-03 	 3.571360e-07 
1.249284e-03 	 4.107151e-07 
6.148935e-04 	 1.687379e-07 
1.944758e-03 	 3.362761e-07 
1.331077e-03 	 4.361676e-07 
7.006659e-04 	 1.735007e-07 
1.413188e-03 	 4.506680e-07 
2.025848e-03 	 3.174358e-07 
7.865678e-04 	 1.937268e-07 
1.494809e-03 	 4.559344e-07 
2.106463e-03 	 2.989997e-07 
8.713761e-04 	 2.287504e-07 
2.232819e-04 	 1.685725e-07 
1.575511e-03 	 4.446008e-07 
2.186196e-03 	 2.793394e-07 
9.546056e-04 	 2.684804e-07 
3.083826e-04 	 1.687316e-07 
2.267239e-03 	 2.625322e-07 
1.657481e-03 	 4.245895e-07 
1.038546e-03 	 3.123074e-07 
3.948742e-04 	 1.688602e-07 
2.347196e-03 	 2.504295e-07 
1.738295e-03 	 4.025871e-07 
1.120805e-03 	 3.565912e-07 
4.801950e-04 	 1.690414e-07 
2.427908e-03 	 2.430856e-07 
1.819803e-03 	 3.747041e-07 
1.203412e-03 	 3.933771e-07 
5.663358e-04 	 1.690141e-07 
2.507647e-03 	 2.378579e-07 
1.900251e-03 	 3.508475e-07 
1.284689e-03 	 4.225059e-07 
6.514426e-04 	 1.691538e-07 
2.587922e-03 	 2.347901e-07 
1.981156e-03 	 3.319500e-07 
1.366292e-03 	 4.428579e-07 
7.369985e-04 	 1.798161e-07 
2.669131e-03 	 2.319387e-07 
1.448702e-03 	 4.551438e-07 
2.062900e-03 	 3.146396e-07 
8.229864e-04 	 2.076801e-07 
2.749497e-03 	 2.308081e-07 
1.530149e-03 	 4.512997e-07 
2.143721e-03 	 2.941537e-07 
9.073443e-04 	 2.444349e-07 
2.597070e-04 	 1.686683e-07 
2.224266e-03 	 2.749523e-07 
2.829596e-03 	 2.305822e-07 
1.611255e-03 	 4.364977e-07 
9.907314e-04 	 2.871637e-07 
3.452593e-04 	 1.687682e-07 
2.304588e-03 	 2.588774e-07 
2.909451e-03 	 2.310876e-07 
1.692038e-03 	 4.150411e-07 
1.073231e-03 	 3.306870e-07 
4.305192e-04 	 1.689935e-07 
2.989849e-03 	 2.297051e-07 
2.385463e-03 	 2.476027e-07 
1.773254e-03 	 3.900868e-07 
1.155741e-03 	 3.724985e-07 
5.163076e-04 	 1.690320e-07 
3.070610e-03 	 2.246618e-07 
2.466708e-03 	 2.404887e-07 
1.854717e-03 	 3.635606e-07 
1.238193e-03 	 4.066839e-07 
6.024491e-04 	 1.688611e-07 
3.150754e-03 	 2.200636e-07 
2.547326e-03 	 2.354232e-07 
1.935440e-03 	 3.428145e-07 
1.319681e-03 	 4.331974e-07 
6.878831e-04 	 1.719017e-07 
3.231339e-03 	 2.213368e-07 
2.628251e-03 	 2.320779e-07 
1.401312e-03 	 4.489505e-07 
2.016377e-03 	 3.242083e-07 
7.733503e-04 	 1.896501e-07 
3.312542e-03 	 2.263640e-07 
2.709648e-03 	 2.295793e-07 
1.483309e-03 	 4.538193e-07 
2.097704e-03 	 3.051136e-07 
8.586520e-04 	 2.214346e-07 
2.099858e-04 	 1.683688e-07 
3.392585e-03 	 2.326052e-07 
2.789764e-03 	 2.286618e-07 
1.563945e-03 	 4.481998e-07 
2.177719e-03 	 2.859034e-07 
9.419086e-04 	 2.637076e-07 
2.950103e-04 	 1.687066e-07 
3.473845e-03 	 2.378505e-07 
2.258891e-03 	 2.676470e-07 
2.871041e-03 	 2.292743e-07 
1.645672e-03 	 4.305092e-07 
1.025689e-03 	 3.082044e-07 
3.812369e-04 	 1.689012e-07 
3.555259e-03 	 2.411092e-07 
2.340222e-03 	 2.531111e-07 
2.952463e-03 	 2.297442e-07 
1.727446e-03 	 4.057530e-07 
1.109004e-03 	 3.508897e-07 
4.675763e-04 	 1.690276e-07 
3.032871e-03 	 2.277632e-07 
3.635660e-03 	 2.426561e-07 
2.420568e-03 	 2.443093e-07 
1.808110e-03 	 3.761948e-07 
1.190809e-03 	 3.862645e-07 
5.528222e-04 	 1.690385e-07 
3.716180e-03 	 2.423124e-07 
3.113402e-03 	 2.230361e-07 
2.501064e-03 	 2.379433e-07 
1.888814e-03 	 3.535030e-07 
1.272390e-03 	 4.183719e-07 
6.381995e-04 	 1.687047e-07 
3.797377e-03 	 2.391733e-07 
3.194710e-03 	 2.225600e-07 
2.582266e-03 	 2.338701e-07 
1.970128e-03 	 3.351507e-07 
1.354432e-03 	 4.417506e-07 
7.242351e-04 	 1.774779e-07 
3.878538e-03 	 2.329074e-07 
3.276202e-03 	 2.266158e-07 
2.663470e-03 	 2.306813e-07 
1.436348e-03 	 4.541264e-07 
2.051358e-03 	 3.170967e-07 
8.097962e-04 	 2.025762e-07 
3.958457e-03 	 2.249468e-07 
3.356657e-03 	 2.320546e-07 
2.743481e-03 	 2.290306e-07 
1.516974e-03 	 4.528226e-07 
2.131336e-03 	 2.970906e-07 
8.934068e-04 	 2.379025e-07 
2.449966e-04 	 1.686654e-07 
4.039750e-03 	 2.173330e-07 
3.438658e-03 	 2.375897e-07 
2.212723e-03 	 2.775618e-07 
2.824917e-03 	 2.287850e-07 
1.598966e-03 	 4.414669e-07 
9.778036e-04 	 2.825283e-07 
3.314744e-04 	 1.687743e-07 
4.120246e-03 	 2.132616e-07 
3.519930e-03 	 2.411033e-07 
2.293360e-03 	 2.607397e-07 
2.905590e-03 	 2.296209e-07 
1.680105e-03 	 4.188538e-07 
1.060748e-03 	 3.243353e-07 
4.171073e-04 	 1.688729e-07 
4.200833e-03 	 2.136218e-07 
2.986392e-03 	 2.287755e-07 
3.601332e-03 	 2.425039e-07 
2.374144e-03 	 2.490014e-07 
1.761279e-03 	 3.920782e-07 
1.143274e-03 	 3.650067e-07 
5.028428e-04 	 1.690554e-07 
4.281148e-03 	 2.144467e-07 
3.066975e-03 	 2.251378e-07 
3.682510e-03 	 2.426277e-07 
2.454735e-03 	 2.413388e-07 
1.842141e-03 	 3.674623e-07 
1.225161e-03 	 4.019212e-07 
5.883385e-04 	 1.690150e-07 
3.763938e-03 	 2.408458e-07 
4.361706e-03 	 2.148769e-07 
3.147847e-03 	 2.215011e-07 
2.535614e-03 	 2.360162e-07 
1.923184e-03 	 3.454467e-07 
1.307000e-03 	 4.293699e-07 
6.741109e-04 	 1.706922e-07 
3.845231e-03 	 2.377587e-07 
4.442144e-03 	 2.152964e-07 
3.228742e-03 	 2.237542e-07 
2.616374e-03 	 2.324272e-07 
2.004018e-03 	 3.276278e-07 
1.388536e-03 	 4.483527e-07 
7.595374e-04 	 1.862554e-07 
3.927000e-03 	 2.338441e-07 
4.523090e-03 	 2.147343e-07 
3.310305e-03 	 2.286709e-07 
2.697625e-03 	 2.297154e-07 
1.470461e-03 	 4.564190e-07 
2.085265e-03 	 3.092096e-07 
8.448670e-04 	 2.168733e-07 
4.008262e-03 	 2.288875e-07 
4.603584e-03 	 2.132459e-07 
3.391530e-03 	 2.348016e-07 
2.778394e-03 	 2.289192e-07 
1.551816e-03 	 4.480152e-07 
2.165985e-03 	 2.883219e-07 
9.289764e-04 	 2.549286e-07 
2.826401e-04 	 1.686822e-07 
4.089641e-03 	 2.249057e-07 
4.684269e-03 	 2.107860e-07 
3.473012e-03 	 2.391928e-07 
2.246881e-03 	 2.700212e-07 
2.859337e-03 	 2.291288e-07 
1.633282e-03 	 4.334272e-07 
1.012581e-03 	 3.011810e-07 
3.685806e-04 	 1.688641e-07 
4.170999e-03 	 2.224072e-07 
4.765002e-03 	 2.082056e-07 
3.554562e-03 	 2.418598e-07 
2.327838e-03 	 2.550479e-07 
2.940327e-03 	 2.295034e-07 
1.714700e-03 	 4.075320e-07 
1.095610e-03 	 3.421874e-07 
4.545329e-04 	 1.689778e-07 
4.251897e-03 	 2.199790e-07 
4.845296e-03 	 2.048475e-07 
3.020865e-03 	 2.277230e-07 
3.635658e-03 	 2.428554e-07 
2.408370e-03 	 2.454792e-07 
1.795574e-03 	 3.805656e-07 
1.177681e-03 	 3.805057e-07 
5.399823e-04 	 1.690525e-07 
3.716860e-03 	 2.417474e-07 
4.332960e-03 	 2.167072e-07 
4.925727e-03 	 2.009478e-07 
3.101513e-03 	 2.228534e-07 
2.489039e-03 	 2.387196e-07 
1.876469e-03 	 3.569403e-07 
1.259496e-03 	 4.140775e-07 
6.255486e-04 	 1.686425e-07 
3.798190e-03 	 2.395563e-07 
4.414238e-03 	 2.144643e-07 
5.006316e-03 	 1.980992e-07 
3.182368e-03 	 2.219973e-07 
2.569863e-03 	 2.345449e-07 
1.957419e-03 	 3.373859e-07 
1.341186e-03 	 4.379135e-07 
7.112159e-04 	 1.747422e-07 
3.859043e-03 	 2.368077e-07 
4.475108e-03 	 2.128911e-07 
5.066647e-03 	 1.958630e-07 
3.242985e-03 	 2.243609e-07 
2.630345e-03 	 2.319286e-07 
1.402223e-03 	 4.495130e-07 
2.017938e-03 	 3.241248e-07 
7.750783e-04 	 1.902367e-07 
3.920116e-03 	 2.341397e-07 
4.536240e-03 	 2.113271e-07 
5.127221e-03 	 1.935507e-07 
3.303929e-03 	 2.283234e-07 
2.691058e-03 	 2.299363e-07 
1.463432e-03 	 4.544440e-07 
2.078643e-03 	 3.102182e-07 
8.388058e-04 	 2.131348e-07 
3.981386e-03 	 2.309452e-07 
4.597603e-03 	 2.099720e-07 
5.188015e-03 	 1.912389e-07 
3.365165e-03 	 2.328926e-07 
2.751977e-03 	 2.287807e-07 
1.524809e-03 	 4.538013e-07 
2.139531e-03 	 2.955059e-07 
9.023446e-04 	 2.438162e-07 
2.539438e-04 	 1.686651e-07 
4.042235e-03 	 2.275259e-07 
4.658585e-03 	 2.088094e-07 
5.248417e-03 	 1.890089e-07 
3.426060e-03 	 2.368758e-07 
2.812497e-03 	 2.288981e-07 
1.585739e-03 	 4.420276e-07 
2.200011e-03 	 2.802843e-07 
9.650764e-04 	 2.736159e-07 
3.182099e-04 	 1.687425e-07 
4.102833e-03 	 2.249516e-07 
4.719368e-03 	 2.068815e-07 
5.308603e-03 	 1.867690e-07 
3.486774e-03 	 2.397657e-07 
2.260289e-03 	 2.673195e-07 
2.872809e-03 	 2.292504e-07 
1.646422e-03 	 4.298145e-07 
1.027220e-03 	 3.087023e-07 
3.822367e-04 	 1.688568e-07 
5.369146e-03 	 1.843930e-07 
4.163765e-03 	 2.227469e-07 
4.780536e-03 	 2.048347e-07 
3.547866e-03 	 2.416137e-07 
2.320953e-03 	 2.560318e-07 
2.933492e-03 	 2.293511e-07 
1.707422e-03 	 4.109475e-07 
1.089399e-03 	 3.392523e-07 
4.466348e-04 	 1.687383e-07 
5.429810e-03 	 1.823783e-07 
4.224818e-03 	 2.211299e-07 
4.841857e-03 	 2.028227e-07 
2.994306e-03 	 2.287761e-07 
3.609092e-03 	 2.426324e-07 
2.381775e-03 	 2.479304e-07 
1.768503e-03 	 3.914834e-07 
1.151419e-03 	 3.703290e-07 
5.111607e-04 	 1.689227e-07 
5.490750e-03 	 1.801919e-07 
4.286164e-03 	 2.193732e-07 
4.903489e-03 	 2.006200e-07 
3.055400e-03 	 2.262166e-07 
3.670601e-03 	 2.425935e-07 
2.442878e-03 	 2.423202e-07 
1.829810e-03 	 3.713236e-07 
1.213508e-03 	 3.971414e-07 
5.759796e-04 	 1.690103e-07 
5.550650e-03 	 1.779449e-07 
3.731057e-03 	 2.414316e-07 
4.346499e-03 	 2.167928e-07 
4.964097e-03 	 1.978943e-07 
3.115454e-03 	 2.224308e-07 
2.502952e-03 	 2.378683e-07 
1.890024e-03 	 3.533105e-07 
1.274355e-03 	 4.188720e-07 
6.396947e-04 	 1.687985e-07 
5.611263e-03 	 1.759759e-07 
3.792226e-03 	 2.398106e-07 
4.407597e-03 	 2.147278e-07 
5.025452e-03 	 1.956731e-07 
3.176274e-03 	 2.218349e-07 
2.563748e-03 	 2.348513e-07 
1.950909e-03 	 3.394426e-07 
1.335794e-03 	 4.372834e-07 
7.041365e-04 	 1.739430e-07 
5.671516e-03 	 1.741940e-07 
3.853015e-03 	 2.371456e-07 
4.468369e-03 	 2.128960e-07 
5.086462e-03 	 1.935348e-07 
3.236820e-03 	 2.240440e-07 
2.624172e-03 	 2.321366e-07 
2.011371e-03 	 3.261467e-07 
1.396777e-03 	 4.496313e-07 
7.679720e-04 	 1.887152e-07 
5.732719e-03 	 1.725848e-07 
3.914751e-03 	 2.342850e-07 
4.530136e-03 	 2.115115e-07 
5.148456e-03 	 1.911850e-07 
3.298419e-03 	 2.276584e-07 
2.685549e-03 	 2.300592e-07 
1.458663e-03 	 4.560601e-07 
2.072742e-03 	 3.123282e-07 
8.324400e-04 	 2.115921e-07 
5.792308e-03 	 1.714655e-07 
3.974852e-03 	 2.313028e-07 
4.590297e-03 	 2.106039e-07 
5.208838e-03 	 1.889639e-07 
3.358479e-03 	 2.321310e-07 
2.745308e-03 	 2.290569e-07 
1.518869e-03 	 4.518514e-07 
2.132465e-03 	 2.965111e-07 
8.948116e-04 	 2.381833e-07 
2.472940e-04 	 1.686214e-07 
5.853626e-03 	 1.705463e-07 
4.036690e-03 	 2.276851e-07 
4.652234e-03 	 2.092013e-07 
5.270998e-03 	 1.865177e-07 
3.420357e-03 	 2.361410e-07 
2.806812e-03 	 2.287972e-07 
1.580802e-03 	 4.436631e-07 
2.193929e-03 	 2.818853e-07 
9.586061e-04 	 2.709989e-07 
3.126048e-04 	 1.687416e-07 
5.913618e-03 	 1.699962e-07 
4.097179e-03 	 2.252460e-07 
4.712866e-03 	 2.074056e-07 
5.331841e-03 	 1.840441e-07 
3.480954e-03 	 2.395788e-07 
2.254090e-03 	 2.683091e-07 
2.867012e-03 	 2.294860e-07 
1.641373e-03 	 4.287854e-07 
1.020669e-03 	 3.028581e-07 
3.765141e-04 	 1.688235e-07 
5.973783e-03 	 1.696274e-07 
4.157837e-03 	 2.232069e-07 
4.773718e-03 	 2.054813e-07 
5.392893e-03 	 1.815926e-07 
3.541771e-03 	 2.413599e-07 
2.314474e-03 	 2.571630e-07 
2.927423e-03 	 2.297628e-07 
1.702110e-03 	 4.115670e-07 
1.082609e-03 	 3.356258e-07 
4.406252e-04 	 1.689620e-07 
6.034491e-03 	 1.697513e-07 
4.219059e-03 	 2.214084e-07 
4.835166e-03 	 2.033712e-07 
5.454532e-03 	 1.792080e-07 
2.988412e-03 	 2.289209e-07 
3.603170e-03 	 2.424296e-07 
2.375450e-03 	 2.487755e-07 
1.763374e-03 	 3.909641e-07 
1.144846e-03 	 3.654682e-07 
5.053342e-04 	 1.690489e-07 
6.094770e-03 	 1.705115e-07 
4.279887e-03 	 2.195873e-07 
4.896227e-03 	 2.009575e-07 
5.515775e-03 	 1.768258e-07 
3.048994e-03 	 2.265784e-07 
3.664160e-03 	 2.425445e-07 
2.436035e-03 	 2.428261e-07 
1.824183e-03 	 3.735492e-07 
1.206436e-03 	 3.946364e-07 
5.696083e-04 	 1.690193e-07 
6.154693e-03 	 1.712736e-07 
3.724804e-03 	 2.414735e-07 
4.340410e-03 	 2.169724e-07 
4.956972e-03 	 1.981756e-07 
5.576692e-03 	 1.745273e-07 
3.109238e-03 	 2.226803e-07 
2.496296e-03 	 2.382986e-07 
1.884598e-03 	 3.543218e-07 
1.267492e-03 	 4.163452e-07 
6.335245e-04 	 1.686804e-07 
6.214950e-03 	 1.723252e-07 
3.785796e-03 	 2.399724e-07 
4.401332e-03 	 2.149548e-07 
5.018093e-03 	 1.960254e-07 
5.637986e-03 	 1.726735e-07 
3.169880e-03 	 2.218410e-07 
2.556919e-03 	 2.350232e-07 
1.945324e-03 	 3.400406e-07 
1.328765e-03 	 4.345868e-07 
6.977924e-04 	 1.728350e-07 
5.699902e-03 	 1.711565e-07 
6.275400e-03 	 1.690671e-07 
3.847369e-03 	 2.374077e-07 
4.462888e-03 	 2.128871e-07 
5.079827e-03 	 1.937666e-07 
3.231202e-03 	 2.238938e-07 
2.618123e-03 	 2.322793e-07 
2.006584e-03 	 3.274470e-07 
1.390545e-03 	 4.490729e-07 
7.624842e-04 	 1.871416e-07 
5.761454e-03 	 1.699908e-07 
6.316904e-03 	 1.308235e-07 
3.908539e-03 	 2.346377e-07 
4.524091e-03 	 2.116408e-07 
5.141190e-03 	 1.914784e-07 
3.292233e-03 	 2.274093e-07 
2.678939e-03 	 2.302529e-07 
1.451868e-03 	 4.541161e-07 
2.067406e-03 	 3.131173e-07 
8.264031e-04 	 2.080647e-07 
5.822755e-03 	 1.693101e-07 
6.346163e-03 	 8.998904e-08 
3.969423e-03 	 2.312978e-07 
4.585040e-03 	 2.104080e-07 
5.202292e-03 	 1.891182e-07 
3.353074e-03 	 2.319027e-07 
2.739480e-03 	 2.288375e-07 
1.512868e-03 	 4.544177e-07 
2.127928e-03 	 2.983587e-07 
8.896289e-04 	 2.373806e-07 
2.415566e-04 	 1.686533e-07 
5.883950e-03 	 1.691060e-07 
6.371447e-03 	 4.869528e-08 
4.030160e-03 	 2.275463e-07 
4.645879e-03 	 2.090625e-07 
5.263279e-03 	 1.866891e-07 
3.413854e-03 	 2.357799e-07 
2.799893e-03 	 2.284738e-07 
1.573707e-03 	 4.472177e-07 
2.188316e-03 	 2.836165e-07 
9.523325e-04 	 2.696096e-07 
3.057144e-04 	 1.687330e-07 
5.944765e-03 	 1.694947e-07 
6.393783e-03 	 1.074863e-08 
4.090473e-03 	 2.249897e-07 
4.706338e-03 	 2.072872e-07 
5.323876e-03 	 1.842746e-07 
3.474278e-03 	 2.392550e-07 
2.248321e-03 	 2.699251e-07 
2.859921e-03 	 2.290601e-07 
1.634110e-03 	 4.334861e-07 
1.014257e-03 	 3.020965e-07 
3.694475e-04 	 1.688354e-07 
6.006450e-03 	 1.701525e-07 
4.151603e-03 	 2.231240e-07 
4.767667e-03 	 2.054083e-07 
5.385332e-03 	 1.817865e-07 
3.535576e-03 	 2.414471e-07 
2.309191e-03 	 2.580203e-07 
2.920806e-03 	 2.295754e-07 
1.695325e-03 	 4.160135e-07 
1.076719e-03 	 3.343610e-07 
4.340689e-04 	 1.689854e-07 
6.068329e-03 	 1.712764e-07 
4.212899e-03 	 2.211347e-07 
4.829196e-03 	 2.033299e-07 
5.446975e-03 	 1.793662e-07 
2.981879e-03 	 2.288182e-07 
3.597061e-03 	 2.425233e-07 
2.370258e-03 	 2.492568e-07 
1.756675e-03 	 3.959400e-07 
1.139073e-03 	 3.651065e-07 
4.988713e-04 	 1.690609e-07 
6.129943e-03 	 1.726029e-07 
4.273932e-03 	 2.194321e-07 
4.890469e-03 	 2.012760e-07 
5.508350e-03 	 1.770403e-07 
3.042676e-03 	 2.264903e-07 
3.658269e-03 	 2.425102e-07 
2.431064e-03 	 2.434400e-07 
1.817696e-03 	 3.736150e-07 
1.200904e-03 	 3.907914e-07 
5.633764e-04 	 1.690034e-07 
6.190562e-03 	 1.742001e-07 
3.718469e-03 	 2.415749e-07 
4.333998e-03 	 2.167834e-07 
4.950761e-03 	 1.984045e-07 
5.568732e-03 	 1.746812e-07 
3.102476e-03 	 2.226643e-07 
2.490886e-03 	 2.386833e-07 
1.877667e-03 	 3.559844e-07 
1.261531e-03 	 4.140411e-07 
6.268243e-04 	 1.685984e-07 
6.252215e-03 	 1.757665e-07 
3.779666e-03 	 2.401796e-07 
4.395111e-03 	 2.148612e-07 
5.012077e-03 	 1.961866e-07 
5.630136e-03 	 1.727756e-07 
3.163313e-03 	 2.214713e-07 
2.551715e-03 	 2.354045e-07 
1.938594e-03 	 3.412830e-07 
1.323022e-03 	 4.328372e-07 
6.913143e-04 	 1.719772e-07 
5.691128e-03 	 1.712391e-07 
6.301131e-03 	 1.464479e-07 
3.840418e-03 	 2.376942e-07 
4.455830e-03 	 2.129871e-07 
5.072977e-03 	 1.940370e-07 
3.223804e-03 	 2.234121e-07 
2.612105e-03 	 2.325581e-07 
1.999035e-03 	 3.290505e-07 
1.383988e-03 	 4.478949e-07 
7.551726e-04 	 1.851504e-07 
5.753120e-03 	 1.700390e-07 
6.333869e-03 	 1.055620e-07 
3.902127e-03 	 2.348794e-07 
4.517552e-03 	 2.116333e-07 
5.134869e-03 	 1.917234e-07 
3.285358e-03 	 2.269013e-07 
2.673455e-03 	 2.304639e-07 
1.445858e-03 	 4.530744e-07 
2.060387e-03 	 3.143113e-07 
8.196945e-04 	 2.052124e-07 
5.814348e-03 	 1.692945e-07 
6.361145e-03 	 6.407448e-08 
3.963043e-03 	 2.320082e-07 
4.578511e-03 	 2.103966e-07 
5.195989e-03 	 1.893352e-07 
3.346215e-03 	 2.313314e-07 
2.734023e-03 	 2.289692e-07 
1.506898e-03 	 4.549279e-07 
2.120932e-03 	 3.000161e-07 
8.829888e-04 	 2.341521e-07 
2.355109e-04 	 1.686000e-07 
5.875387e-03 	 1.691141e-07 
6.385212e-03 	 2.460123e-08 
4.023733e-03 	 2.283412e-07 
4.639278e-03 	 2.093820e-07 
5.256911e-03 	 1.870868e-07 
3.406930e-03 	 2.353748e-07 
2.794382e-03 	 2.285961e-07 
1.567690e-03 	 4.461770e-07 
2.181256e-03 	 2.849544e-07 
9.456738e-04 	 2.642451e-07 
2.996120e-04 	 1.687240e-07 


==> Txt-files/AreaInnerDroplet_C_512cells_SOM5-G50_DropJet_x032cm_2022_04_28_1606.txt <==
x 	 A 
3.297658e-04 	 1.687907e-07 
4.629728e-04 	 1.689045e-07 
5.964385e-04 	 1.686186e-07 
7.309075e-04 	 1.768507e-07 
8.637074e-04 	 2.183298e-07 
2.179064e-04 	 1.685712e-07 
9.952567e-04 	 2.808772e-07 
3.523760e-04 	 1.687324e-07 
1.125426e-03 	 3.493978e-07 
4.868944e-04 	 1.689395e-07 
1.251943e-03 	 4.017435e-07 
6.187779e-04 	 1.687674e-07 
1.380323e-03 	 4.371026e-07 
7.532256e-04 	 1.808500e-07 
1.507878e-03 	 4.492438e-07 
8.860501e-04 	 2.278267e-07 
2.400744e-04 	 1.686293e-07 
1.633186e-03 	 4.340274e-07 
1.015233e-03 	 2.907981e-07 
3.723476e-04 	 1.688428e-07 
1.761353e-03 	 4.037441e-07 
1.146173e-03 	 3.588816e-07 
5.078049e-04 	 1.689611e-07 
1.886479e-03 	 3.637981e-07 
1.273145e-03 	 4.085800e-07 
6.401927e-04 	 1.690791e-07 
2.013863e-03 	 3.373718e-07 
1.401899e-03 	 4.435339e-07 
7.748066e-04 	 1.868957e-07 
1.529873e-03 	 4.484352e-07 
2.140620e-03 	 3.154630e-07 
9.076063e-04 	 2.368340e-07 
2.597325e-04 	 1.685659e-07 
2.265045e-03 	 2.900882e-07 
1.655398e-03 	 4.308733e-07 
1.036469e-03 	 3.015289e-07 
3.919093e-04 	 1.687583e-07 
2.392311e-03 	 2.683964e-07 
1.783771e-03 	 4.003300e-07 
1.167044e-03 	 3.683761e-07 
5.271648e-04 	 1.689414e-07 
2.517228e-03 	 2.608957e-07 
1.909576e-03 	 3.623723e-07 
1.294116e-03 	 4.155422e-07 
6.597793e-04 	 1.697991e-07 
2.644111e-03 	 2.564559e-07 
1.422514e-03 	 4.443662e-07 
2.037152e-03 	 3.385834e-07 
7.939575e-04 	 1.922532e-07 
2.163272e-03 	 3.133193e-07 
2.769811e-03 	 2.523720e-07 
1.549352e-03 	 4.474690e-07 
9.253886e-04 	 2.457359e-07 
2.792701e-04 	 1.687239e-07 
2.895479e-03 	 2.496571e-07 
2.289054e-03 	 2.799445e-07 
1.675914e-03 	 4.265001e-07 
1.055148e-03 	 3.118234e-07 
4.125683e-04 	 1.689603e-07 
3.021377e-03 	 2.450397e-07 
2.414887e-03 	 2.581174e-07 
1.802403e-03 	 3.928948e-07 
1.183685e-03 	 3.727419e-07 
5.458850e-04 	 1.689597e-07 
3.139716e-03 	 1.850623e-07 
2.541761e-03 	 2.487968e-07 
1.929380e-03 	 3.577844e-07 
1.311870e-03 	 4.208968e-07 
6.797607e-04 	 1.710504e-07 
3.195556e-03 	 1.926504e-08 
2.670606e-03 	 2.421811e-07 
1.441305e-03 	 4.484718e-07 
2.057967e-03 	 3.360524e-07 
8.149126e-04 	 2.007159e-07 
2.184206e-03 	 3.079123e-07 
2.797481e-03 	 2.369324e-07 
1.568317e-03 	 4.456136e-07 
9.463134e-04 	 2.557810e-07 
3.009765e-04 	 1.687805e-07 
2.923627e-03 	 2.337104e-07 
2.309224e-03 	 2.752209e-07 
1.694192e-03 	 4.220898e-07 
1.075185e-03 	 3.219227e-07 
4.335705e-04 	 1.688207e-07 
3.050845e-03 	 2.275626e-07 
2.435128e-03 	 2.560353e-07 
1.820739e-03 	 3.886083e-07 
1.203660e-03 	 3.839971e-07 
5.669705e-04 	 1.688771e-07 
3.156006e-03 	 1.263159e-07 
2.562811e-03 	 2.475780e-07 
1.948518e-03 	 3.534406e-07 
1.332570e-03 	 4.274966e-07 
7.016876e-04 	 1.729504e-07 
2.690555e-03 	 2.414041e-07 
1.460904e-03 	 4.473965e-07 
2.076017e-03 	 3.321315e-07 
8.355421e-04 	 2.068998e-07 
2.202209e-03 	 3.031892e-07 
2.817358e-03 	 2.362495e-07 
1.587892e-03 	 4.449732e-07 
9.666687e-04 	 2.686016e-07 
3.206551e-04 	 1.687029e-07 
2.944750e-03 	 2.332593e-07 
2.328474e-03 	 2.712609e-07 
1.715028e-03 	 4.184239e-07 
1.096616e-03 	 3.344287e-07 
4.545835e-04 	 1.687879e-07 
3.071127e-03 	 2.261455e-07 
2.453630e-03 	 2.545213e-07 
1.840750e-03 	 3.806116e-07 
1.224102e-03 	 3.898234e-07 
5.871277e-04 	 1.688339e-07 
3.165587e-03 	 9.989865e-08 
2.580463e-03 	 2.469746e-07 
1.967655e-03 	 3.505090e-07 
1.352036e-03 	 4.328770e-07 
7.208963e-04 	 1.753235e-07 


==> Txt-files/u_res_InnerDropletFirst_2022_04_28_1606_A_SOM5-G50_DropJet_1024cells_x064cm.txt <==
x 	 ures 
3.995798e-04 	 5.217619e+00 
6.042236e-04 	 5.214531e+00 
8.083027e-04 	 4.751803e+00 
1.007329e-03 	 4.308622e+00 
1.201907e-03 	 4.106750e+00 
1.394748e-03 	 4.002498e+00 
1.585756e-03 	 3.941379e+00 
1.778998e-03 	 3.950503e+00 
1.970345e-03 	 3.975604e+00 
2.164688e-03 	 3.978238e+00 
2.357474e-03 	 3.962947e+00 
2.549359e-03 	 3.944190e+00 
2.742789e-03 	 3.922135e+00 
2.933117e-03 	 3.901379e+00 
3.029100e-03 	 3.891975e+00 
3.124409e-03 	 3.882316e+00 
3.221301e-03 	 3.871743e+00 
3.316723e-03 	 3.859943e+00 
3.409840e-03 	 3.847610e+00 
3.504927e-03 	 3.834270e+00 
3.599982e-03 	 3.821045e+00 
3.693998e-03 	 3.808195e+00 
3.788330e-03 	 3.795449e+00 
3.883064e-03 	 3.782920e+00 
3.976267e-03 	 3.770658e+00 
4.070228e-03 	 3.758211e+00 
4.163243e-03 	 3.745441e+00 
4.255650e-03 	 3.732192e+00 
4.348896e-03 	 3.718486e+00 
4.442001e-03 	 3.704342e+00 
4.533280e-03 	 3.690806e+00 
4.624840e-03 	 3.678054e+00 
4.715698e-03 	 3.667027e+00 
4.806577e-03 	 3.657499e+00 
4.898648e-03 	 3.649590e+00 
4.988649e-03 	 3.643570e+00 
5.079213e-03 	 3.639014e+00 
5.168953e-03 	 3.635964e+00 
5.259447e-03 	 3.634078e+00 
5.348914e-03 	 3.633336e+00 
5.440906e-03 	 3.633604e+00 
5.530356e-03 	 3.634381e+00 
5.619670e-03 	 3.635418e+00 
5.711815e-03 	 3.636293e+00 
5.800851e-03 	 3.637054e+00 
5.891071e-03 	 3.637909e+00 
5.981465e-03 	 3.638991e+00 
6.072924e-03 	 3.640356e+00 
6.163547e-03 	 3.641822e+00 
6.253215e-03 	 3.645597e+00 
6.329953e-03 	 3.691277e+00 
6.373062e-03 	 3.756685e+00 
6.300560e-03 	 3.889529e+00 
6.361598e-03 	 3.944459e+00 


==> Txt-files/u_res_InnerDropletFirst_C_2048cells_SOM5-G50_DropJet_x064cm_2022_04_28_1606.txt <==
x 	 ures 
3.057555e-04 	 6.853660e+00 
4.125378e-04 	 6.852279e+00 
5.207012e-04 	 6.850697e+00 
6.269663e-04 	 6.843339e+00 
7.340611e-04 	 6.485843e+00 
8.407412e-04 	 6.121998e+00 
9.451901e-04 	 5.825698e+00 
1.049450e-03 	 5.608127e+00 
1.152410e-03 	 5.465461e+00 
1.255280e-03 	 5.375452e+00 
1.357126e-03 	 5.321256e+00 
1.459694e-03 	 5.286348e+00 
1.560920e-03 	 5.259011e+00 
1.662415e-03 	 5.230926e+00 
1.762984e-03 	 5.198923e+00 
1.864014e-03 	 5.165395e+00 
1.944758e-03 	 5.142079e+00 
2.025848e-03 	 5.123575e+00 
2.106463e-03 	 5.110662e+00 
2.186196e-03 	 5.103095e+00 
2.267239e-03 	 5.098214e+00 
2.347196e-03 	 5.092481e+00 
2.427908e-03 	 5.086413e+00 
2.507647e-03 	 5.082450e+00 
2.587922e-03 	 5.081601e+00 
2.669131e-03 	 5.083195e+00 
2.749497e-03 	 5.084306e+00 
2.829596e-03 	 5.085705e+00 
2.909451e-03 	 5.089037e+00 
2.989849e-03 	 5.092753e+00 
3.070610e-03 	 5.095102e+00 
3.150754e-03 	 5.101438e+00 
3.231339e-03 	 5.110160e+00 
3.312542e-03 	 5.117791e+00 
3.392585e-03 	 5.123091e+00 
3.473845e-03 	 5.126377e+00 
3.555259e-03 	 5.128166e+00 
3.635660e-03 	 5.128593e+00 
3.716180e-03 	 5.127790e+00 
3.797377e-03 	 5.125457e+00 
3.878538e-03 	 5.121635e+00 
3.958457e-03 	 5.117722e+00 
4.039750e-03 	 5.114770e+00 
4.120246e-03 	 5.114301e+00 
4.200833e-03 	 5.110981e+00 
4.281148e-03 	 5.107172e+00 
4.361706e-03 	 5.105091e+00 
4.442144e-03 	 5.104212e+00 
4.523090e-03 	 5.104064e+00 
4.603584e-03 	 5.104584e+00 
4.684269e-03 	 5.105625e+00 
4.765002e-03 	 5.106777e+00 
4.845296e-03 	 5.107688e+00 
4.925727e-03 	 5.108250e+00 
5.006316e-03 	 5.108538e+00 
5.066647e-03 	 5.108572e+00 
5.127221e-03 	 5.108515e+00 
5.188015e-03 	 5.108387e+00 
5.248417e-03 	 5.108178e+00 
5.308603e-03 	 5.108028e+00 
5.369146e-03 	 5.108278e+00 
5.429810e-03 	 5.107073e+00 
5.490750e-03 	 5.106335e+00 
5.550650e-03 	 5.105654e+00 
5.611263e-03 	 5.104849e+00 
5.671516e-03 	 5.103869e+00 
5.732719e-03 	 5.102617e+00 
5.792308e-03 	 5.101081e+00 
5.853626e-03 	 5.099117e+00 
5.913618e-03 	 5.096787e+00 
5.973783e-03 	 5.094091e+00 
6.034491e-03 	 5.091102e+00 
6.094770e-03 	 5.088006e+00 
6.154693e-03 	 5.084964e+00 
6.214950e-03 	 5.082107e+00 
6.275400e-03 	 5.086051e+00 
6.316904e-03 	 5.098358e+00 
6.346163e-03 	 5.110319e+00 


==> Txt-files/u_res_InnerDroplet_2022_04_28_1606_A_SOM5-G50_DropJet_1024cells_x064cm.txt <==
x 	 ures 
3.995798e-04 	 5.217619e+00 
6.042236e-04 	 5.214531e+00 
3.300525e-04 	 5.223310e+00 
8.083027e-04 	 4.751803e+00 
1.007329e-03 	 4.308622e+00 
5.342440e-04 	 5.220565e+00 
1.201907e-03 	 4.106750e+00 
7.377991e-04 	 4.942223e+00 
2.548779e-04 	 5.225792e+00 
1.394748e-03 	 4.002498e+00 
4.586680e-04 	 5.221849e+00 
9.381412e-04 	 4.443638e+00 
1.133757e-03 	 4.163126e+00 
1.585756e-03 	 3.941379e+00 
6.617481e-04 	 5.165206e+00 
1.329706e-03 	 4.054960e+00 
1.778998e-03 	 3.950503e+00 
3.833563e-04 	 5.222956e+00 
8.656665e-04 	 4.608624e+00 
1.062470e-03 	 4.237537e+00 
1.521820e-03 	 3.974755e+00 
1.970345e-03 	 3.975604e+00 
5.862238e-04 	 5.220138e+00 
2.164688e-03 	 3.978238e+00 
1.258903e-03 	 4.094798e+00 
1.715977e-03 	 3.970267e+00 
7.911420e-04 	 4.795381e+00 
3.092557e-04 	 5.224388e+00 
2.357474e-03 	 3.962947e+00 
9.905679e-04 	 4.346383e+00 
1.452594e-03 	 3.998047e+00 
1.909262e-03 	 4.000384e+00 
5.132508e-04 	 5.221529e+00 
2.102636e-03 	 4.014454e+00 
2.549359e-03 	 3.944190e+00 
1.185818e-03 	 4.132396e+00 
1.644952e-03 	 3.966793e+00 
7.165953e-04 	 5.009185e+00 
2.328179e-04 	 5.227564e+00 
2.298176e-03 	 4.007532e+00 
2.742789e-03 	 3.922135e+00 
1.381548e-03 	 4.030392e+00 
1.839659e-03 	 3.991533e+00 
4.385170e-04 	 5.222548e+00 
9.193423e-04 	 4.486291e+00 
2.490987e-03 	 3.995052e+00 
2.933117e-03 	 3.901379e+00 
1.115134e-03 	 4.181077e+00 
1.573539e-03 	 3.969047e+00 
2.032477e-03 	 4.015440e+00 
6.413678e-04 	 5.202130e+00 
2.130005e-03 	 4.016982e+00 
2.588314e-03 	 3.988793e+00 
3.029100e-03 	 3.891975e+00 
1.213033e-03 	 4.117900e+00 
1.670398e-03 	 3.967658e+00 
7.436584e-04 	 4.927502e+00 
2.602946e-04 	 5.226167e+00 
2.226947e-03 	 4.013992e+00 
2.685035e-03 	 3.983098e+00 
3.124409e-03 	 3.882316e+00 
1.310047e-03 	 4.068146e+00 
1.766774e-03 	 3.979042e+00 
3.621833e-04 	 5.223746e+00 
8.443781e-04 	 4.660639e+00 
2.325597e-03 	 4.008863e+00 
2.783498e-03 	 3.978636e+00 
3.221301e-03 	 3.871743e+00 
9.456587e-04 	 4.431403e+00 
1.408462e-03 	 4.016936e+00 
1.865064e-03 	 3.995184e+00 
4.658494e-04 	 5.222459e+00 
2.422862e-03 	 4.002524e+00 
2.880692e-03 	 3.975862e+00 
3.316723e-03 	 3.859943e+00 
1.044513e-03 	 4.261802e+00 
1.505231e-03 	 3.981095e+00 
1.962190e-03 	 4.008857e+00 
5.680813e-04 	 5.221028e+00 
2.517942e-03 	 3.996107e+00 
2.975850e-03 	 3.974133e+00 
3.409840e-03 	 3.847610e+00 
1.140387e-03 	 4.161021e+00 
1.599723e-03 	 3.967039e+00 
2.057300e-03 	 4.015961e+00 
6.680403e-04 	 5.151175e+00 
2.154689e-03 	 4.015857e+00 
2.615220e-03 	 3.989629e+00 
3.073357e-03 	 3.972173e+00 
3.504927e-03 	 3.834270e+00 
1.238076e-03 	 4.105455e+00 
1.696465e-03 	 3.969912e+00 
7.700305e-04 	 4.852690e+00 
2.869818e-04 	 5.225277e+00 
2.252253e-03 	 4.012190e+00 
2.712652e-03 	 3.983813e+00 
3.171152e-03 	 3.969516e+00 
3.599982e-03 	 3.821045e+00 
1.335646e-03 	 4.054701e+00 
1.793513e-03 	 3.983509e+00 
3.895295e-04 	 5.223396e+00 
8.710864e-04 	 4.596282e+00 
2.348951e-03 	 4.006696e+00 
2.809270e-03 	 3.979542e+00 
3.268174e-03 	 3.965835e+00 
3.693998e-03 	 3.808195e+00 
9.701021e-04 	 4.383764e+00 
1.432054e-03 	 4.006528e+00 
1.889929e-03 	 3.999279e+00 
4.911640e-04 	 5.222171e+00 
2.446158e-03 	 4.000056e+00 
2.906520e-03 	 3.976986e+00 
3.365785e-03 	 3.961093e+00 
3.788330e-03 	 3.795449e+00 
1.068701e-03 	 4.230074e+00 
1.528748e-03 	 3.975781e+00 
1.987061e-03 	 4.011508e+00 
5.933561e-04 	 5.220477e+00 
2.084983e-03 	 4.016581e+00 
2.544001e-03 	 3.993256e+00 
3.004566e-03 	 3.975292e+00 
3.464060e-03 	 3.955917e+00 
3.883064e-03 	 3.782920e+00 
1.167235e-03 	 4.143395e+00 
1.626021e-03 	 3.966303e+00 
6.962301e-04 	 5.072270e+00 
2.129193e-04 	 5.230606e+00 
2.181583e-03 	 4.015055e+00 
2.640460e-03 	 3.986529e+00 
3.101384e-03 	 3.973332e+00 
3.561011e-03 	 3.951560e+00 
3.976267e-03 	 3.770658e+00 
1.264066e-03 	 4.092477e+00 
1.722012e-03 	 3.972744e+00 
7.971518e-04 	 4.780150e+00 
3.145071e-04 	 5.224739e+00 
2.279229e-03 	 4.010683e+00 
2.737950e-03 	 3.980633e+00 
3.199367e-03 	 3.970649e+00 
3.659074e-03 	 3.949381e+00 
4.070228e-03 	 3.758211e+00 
1.361649e-03 	 4.040917e+00 
1.819211e-03 	 3.987691e+00 
4.171477e-04 	 5.223201e+00 
8.979750e-04 	 4.533985e+00 
2.376159e-03 	 4.004736e+00 
2.834788e-03 	 3.976429e+00 
3.296737e-03 	 3.966940e+00 
3.756535e-03 	 3.950004e+00 
4.163243e-03 	 3.745441e+00 
9.969650e-04 	 4.335706e+00 
1.458228e-03 	 3.996073e+00 
1.915931e-03 	 4.003032e+00 
5.190455e-04 	 5.221956e+00 
2.472743e-03 	 3.998042e+00 
2.931409e-03 	 3.973978e+00 
3.393837e-03 	 3.962332e+00 
3.853798e-03 	 3.952665e+00 
4.255650e-03 	 3.732192e+00 
1.094724e-03 	 4.200785e+00 
1.554278e-03 	 3.971502e+00 
2.012504e-03 	 4.013627e+00 
6.206058e-04 	 5.217986e+00 
2.110396e-03 	 4.016593e+00 
2.570516e-03 	 3.991289e+00 
3.029376e-03 	 3.972132e+00 
3.492166e-03 	 3.957351e+00 
3.952411e-03 	 3.956738e+00 
4.348896e-03 	 3.718486e+00 
1.193088e-03 	 4.128630e+00 
1.651513e-03 	 3.966960e+00 
7.233863e-04 	 4.989091e+00 
2.401440e-04 	 5.227370e+00 
2.208515e-03 	 4.014023e+00 
2.668469e-03 	 3.984789e+00 
3.127681e-03 	 3.969989e+00 
3.590753e-03 	 3.953277e+00 
4.051395e-03 	 3.961900e+00 
4.442001e-03 	 3.704342e+00 
1.291355e-03 	 4.078384e+00 
1.749047e-03 	 3.976764e+00 
3.433008e-04 	 5.224209e+00 
8.255816e-04 	 4.707605e+00 
2.305065e-03 	 4.009304e+00 
2.764864e-03 	 3.979483e+00 
3.224523e-03 	 3.966957e+00 
3.687832e-03 	 3.951374e+00 
4.148961e-03 	 3.967665e+00 
4.533280e-03 	 3.690806e+00 
1.387749e-03 	 4.027415e+00 
1.845220e-03 	 3.992352e+00 
4.447816e-04 	 5.222892e+00 
9.249450e-04 	 4.474601e+00 
4.624840e-03 	 3.678054e+00 
2.402230e-03 	 4.003075e+00 
2.861960e-03 	 3.975912e+00 
3.322075e-03 	 3.962731e+00 
3.785644e-03 	 3.951717e+00 
4.247347e-03 	 3.973667e+00 
1.023898e-03 	 4.292033e+00 
1.484480e-03 	 3.987267e+00 
1.942229e-03 	 4.006871e+00 
5.469233e-04 	 5.221563e+00 
4.345464e-03 	 3.979467e+00 
4.715698e-03 	 3.667027e+00 
2.498918e-03 	 3.996396e+00 
2.958717e-03 	 3.973778e+00 
3.419201e-03 	 3.957510e+00 
3.883106e-03 	 3.953536e+00 
1.121553e-03 	 4.175770e+00 
1.580619e-03 	 3.968483e+00 
2.038953e-03 	 4.015663e+00 
6.485945e-04 	 5.191962e+00 
4.444039e-03 	 3.984448e+00 
4.806577e-03 	 3.657499e+00 
2.136035e-03 	 4.016787e+00 
2.595864e-03 	 3.989650e+00 
3.055889e-03 	 3.971866e+00 
3.516617e-03 	 3.952083e+00 
3.980958e-03 	 3.956174e+00 
1.218987e-03 	 4.115143e+00 
1.677038e-03 	 3.968307e+00 
7.503870e-04 	 4.908290e+00 
2.673770e-04 	 5.226152e+00 
4.544292e-03 	 3.987951e+00 
4.898648e-03 	 3.649590e+00 
2.234640e-03 	 4.013554e+00 
2.694292e-03 	 3.983132e+00 
3.154695e-03 	 3.969470e+00 
3.615590e-03 	 3.947955e+00 
4.080445e-03 	 3.959387e+00 
1.317653e-03 	 4.064511e+00 
1.775084e-03 	 3.980623e+00 
3.710183e-04 	 5.223904e+00 
8.527496e-04 	 4.640568e+00 
4.642563e-03 	 3.989512e+00 
4.988649e-03 	 3.643570e+00 
2.331191e-03 	 4.008366e+00 
2.790691e-03 	 3.978013e+00 
3.251551e-03 	 3.966290e+00 
3.712568e-03 	 3.946208e+00 
4.177971e-03 	 3.962740e+00 
9.518027e-04 	 4.419260e+00 
1.413960e-03 	 4.014772e+00 
1.871305e-03 	 3.996537e+00 
4.724905e-04 	 5.222671e+00 
4.741619e-03 	 3.988756e+00 
5.079213e-03 	 3.639014e+00 
2.428441e-03 	 4.001963e+00 
2.887886e-03 	 3.974748e+00 
3.349202e-03 	 3.961974e+00 
3.810364e-03 	 3.946485e+00 
4.276337e-03 	 3.966011e+00 
1.050595e-03 	 4.253587e+00 
1.510716e-03 	 3.980023e+00 
1.968440e-03 	 4.009880e+00 
5.747199e-04 	 5.221193e+00 
4.373979e-03 	 3.968994e+00 
4.839828e-03 	 3.985831e+00 
5.168953e-03 	 3.635964e+00 
2.064907e-03 	 4.016541e+00 
2.524854e-03 	 3.995236e+00 
2.984390e-03 	 3.972819e+00 
3.446052e-03 	 3.957063e+00 
3.907425e-03 	 3.948007e+00 
1.147781e-03 	 4.155984e+00 
1.606552e-03 	 3.966927e+00 
6.760912e-04 	 5.130680e+00 
4.472572e-03 	 3.970725e+00 
4.938830e-03 	 3.980451e+00 
5.259447e-03 	 3.634078e+00 
2.162282e-03 	 4.015976e+00 
2.622095e-03 	 3.988501e+00 
3.081883e-03 	 3.970961e+00 
3.543795e-03 	 3.952370e+00 
4.005448e-03 	 3.950225e+00 
1.245430e-03 	 4.101864e+00 
1.703284e-03 	 3.970724e+00 
7.780047e-04 	 4.831297e+00 
2.951260e-04 	 5.225303e+00 
4.570100e-03 	 3.970350e+00 
5.036586e-03 	 3.973088e+00 
5.348914e-03 	 3.633336e+00 
2.258579e-03 	 4.012145e+00 
2.718238e-03 	 3.982463e+00 
3.178410e-03 	 3.968613e+00 
3.640503e-03 	 3.949271e+00 
4.102471e-03 	 3.952789e+00 
1.341721e-03 	 4.051595e+00 
1.799096e-03 	 3.984539e+00 
3.963395e-04 	 5.223574e+00 
8.776651e-04 	 4.581229e+00 
4.670343e-03 	 3.967551e+00 
5.136890e-03 	 3.964274e+00 
5.440906e-03 	 3.633604e+00 
2.357566e-03 	 4.006346e+00 
2.817117e-03 	 3.977868e+00 
3.277742e-03 	 3.965005e+00 
3.740009e-03 	 3.948500e+00 
4.202314e-03 	 3.955601e+00 
9.789470e-04 	 4.367843e+00 
1.440397e-03 	 4.003125e+00 
1.897815e-03 	 4.000646e+00 
5.003835e-04 	 5.222321e+00 
4.767694e-03 	 3.962628e+00 
5.234173e-03 	 3.955387e+00 
5.530356e-03 	 3.634381e+00 
2.453753e-03 	 3.999721e+00 
2.913317e-03 	 3.975149e+00 
3.374357e-03 	 3.960385e+00 
3.836836e-03 	 3.949549e+00 
4.299451e-03 	 3.958102e+00 
1.076449e-03 	 4.221078e+00 
1.536054e-03 	 3.974502e+00 
1.993949e-03 	 4.012424e+00 
6.015153e-04 	 5.220459e+00 
4.396495e-03 	 3.960135e+00 
4.864738e-03 	 3.956502e+00 
5.331067e-03 	 3.947030e+00 
5.619670e-03 	 3.635418e+00 
2.090037e-03 	 4.017003e+00 
2.549747e-03 	 3.993096e+00 
3.009473e-03 	 3.973250e+00 
3.470798e-03 	 3.955198e+00 
3.933581e-03 	 3.951739e+00 
1.173091e-03 	 4.140096e+00 
1.631497e-03 	 3.966465e+00 
7.024484e-04 	 5.053656e+00 
2.191756e-04 	 5.229614e+00 
4.496635e-03 	 3.960798e+00 
4.964643e-03 	 3.948851e+00 
5.430784e-03 	 3.939035e+00 
5.711815e-03 	 3.636293e+00 
2.189168e-03 	 4.015245e+00 
2.648718e-03 	 3.986387e+00 
3.108771e-03 	 3.971091e+00 
3.570299e-03 	 3.950485e+00 
4.033471e-03 	 3.954567e+00 
1.272423e-03 	 4.088319e+00 
1.729994e-03 	 3.973975e+00 
3.234096e-04 	 5.224784e+00 
8.059306e-04 	 4.757577e+00 
4.593389e-03 	 3.959733e+00 
5.060950e-03 	 3.940718e+00 
5.526919e-03 	 3.931743e+00 
5.800851e-03 	 3.637054e+00 
2.284935e-03 	 4.010931e+00 
2.744328e-03 	 3.980871e+00 
3.204808e-03 	 3.968200e+00 
3.666476e-03 	 3.947795e+00 
4.130071e-03 	 3.957609e+00 
1.368095e-03 	 4.037678e+00 
1.825331e-03 	 3.988903e+00 
4.240633e-04 	 5.223356e+00 
9.047143e-04 	 4.519130e+00 
4.691376e-03 	 3.956792e+00 
5.158295e-03 	 3.932393e+00 
5.624124e-03 	 3.924351e+00 
5.891071e-03 	 3.637909e+00 
2.381938e-03 	 4.004888e+00 
2.841244e-03 	 3.976993e+00 
3.302178e-03 	 3.964119e+00 
3.763992e-03 	 3.947282e+00 
4.228037e-03 	 3.960711e+00 
1.003694e-03 	 4.324599e+00 
1.464708e-03 	 3.993990e+00 
1.922122e-03 	 4.004082e+00 
5.260263e-04 	 5.222099e+00 
4.326269e-03 	 3.963650e+00 
4.789449e-03 	 3.952477e+00 
5.255578e-03 	 3.924874e+00 
5.721301e-03 	 3.916480e+00 
5.981465e-03 	 3.638991e+00 
2.479073e-03 	 3.998106e+00 
2.938427e-03 	 3.974858e+00 
3.399750e-03 	 3.959133e+00 
3.861763e-03 	 3.948416e+00 
1.101947e-03 	 4.193705e+00 
1.561296e-03 	 3.970730e+00 
2.019247e-03 	 4.014273e+00 
6.281591e-04 	 5.214948e+00 
4.425715e-03 	 3.965941e+00 
4.888526e-03 	 3.947135e+00 
5.353767e-03 	 3.918891e+00 
5.819381e-03 	 3.907725e+00 
6.072924e-03 	 3.640356e+00 
2.117579e-03 	 4.016737e+00 
2.577291e-03 	 3.991154e+00 
3.036864e-03 	 3.973287e+00 
3.498440e-03 	 3.953856e+00 
3.960747e-03 	 3.950457e+00 
1.200723e-03 	 4.124684e+00 
1.658968e-03 	 3.967417e+00 
7.313747e-04 	 4.964969e+00 
2.470628e-04 	 5.227179e+00 
4.524264e-03 	 3.966572e+00 
4.986505e-03 	 3.940792e+00 
5.450851e-03 	 3.914604e+00 
5.916284e-03 	 3.898195e+00 
6.163547e-03 	 3.641822e+00 
2.214988e-03 	 4.014038e+00 
2.674536e-03 	 3.984604e+00 
3.134490e-03 	 3.971196e+00 
3.596230e-03 	 3.949609e+00 
4.058885e-03 	 3.953050e+00 
1.298258e-03 	 4.074814e+00 
1.755804e-03 	 3.977880e+00 
3.494700e-04 	 5.224361e+00 
8.327462e-04 	 4.690030e+00 
4.621727e-03 	 3.965237e+00 
5.083225e-03 	 3.934097e+00 
5.546731e-03 	 3.911759e+00 
6.011867e-03 	 3.888176e+00 
6.253215e-03 	 3.645597e+00 
2.311309e-03 	 4.009111e+00 
2.770711e-03 	 3.979271e+00 
3.231137e-03 	 3.968105e+00 
3.692994e-03 	 3.947563e+00 
4.156026e-03 	 3.955915e+00 
1.394408e-03 	 4.024148e+00 
1.851764e-03 	 3.993533e+00 
4.507147e-04 	 5.223079e+00 
9.318029e-04 	 4.460379e+00 
4.720081e-03 	 3.961851e+00 
5.180689e-03 	 3.927429e+00 
5.643434e-03 	 3.909600e+00 
6.108129e-03 	 3.879393e+00 
6.329953e-03 	 3.691277e+00 
2.408528e-03 	 4.002668e+00 
2.867871e-03 	 3.975719e+00 
3.328783e-03 	 3.963843e+00 
3.790774e-03 	 3.947688e+00 
4.254195e-03 	 3.958733e+00 
1.030762e-03 	 4.282021e+00 
1.491189e-03 	 3.985376e+00 
1.948845e-03 	 4.007781e+00 
5.529257e-04 	 5.221727e+00 
4.352184e-03 	 3.961309e+00 
4.818073e-03 	 3.957155e+00 
5.277706e-03 	 3.921769e+00 
5.739788e-03 	 3.907645e+00 
6.204003e-03 	 3.877458e+00 
6.373062e-03 	 3.756685e+00 
2.505451e-03 	 3.995780e+00 
2.964881e-03 	 3.973623e+00 
3.426185e-03 	 3.958758e+00 
3.888379e-03 	 3.949186e+00 
1.128612e-03 	 4.170269e+00 
1.587553e-03 	 3.968133e+00 
2.045812e-03 	 4.015937e+00 
6.548574e-04 	 5.181039e+00 
4.450812e-03 	 3.962972e+00 
4.916498e-03 	 3.951438e+00 
5.375120e-03 	 3.917541e+00 
5.836611e-03 	 3.905517e+00 
6.300560e-03 	 3.889529e+00 
2.143402e-03 	 4.016492e+00 
2.602896e-03 	 3.988899e+00 
3.062577e-03 	 3.971744e+00 
3.524158e-03 	 3.953674e+00 
3.986640e-03 	 3.951562e+00 
1.226540e-03 	 4.111459e+00 
1.684490e-03 	 3.969050e+00 
7.571572e-04 	 4.889418e+00 
2.745981e-04 	 5.226088e+00 
4.549591e-03 	 3.962826e+00 
5.014878e-03 	 3.944855e+00 
5.472523e-03 	 3.914727e+00 
5.933456e-03 	 3.903153e+00 
6.361598e-03 	 3.944459e+00 
2.241115e-03 	 4.012991e+00 
2.700431e-03 	 3.982609e+00 
3.160506e-03 	 3.969364e+00 
3.622292e-03 	 3.949995e+00 
4.085119e-03 	 3.954471e+00 
1.324306e-03 	 4.061104e+00 
1.781677e-03 	 3.981797e+00 
3.773112e-04 	 5.224026e+00 
8.585337e-04 	 4.627062e+00 


==> Txt-files/u_res_InnerDroplet_C_2048cells_SOM5-G50_DropJet_x064cm_2022_04_28_1606.txt <==
x 	 ures 
3.057555e-04 	 6.853660e+00 
4.125378e-04 	 6.852279e+00 
5.207012e-04 	 6.850697e+00 
6.269663e-04 	 6.843339e+00 
7.340611e-04 	 6.485843e+00 
8.407412e-04 	 6.121998e+00 
9.451901e-04 	 5.825698e+00 
2.990164e-04 	 6.854810e+00 
1.049450e-03 	 5.608127e+00 
4.064699e-04 	 6.853331e+00 
1.152410e-03 	 5.465461e+00 
5.134620e-04 	 6.851875e+00 
1.255280e-03 	 5.375452e+00 
6.210423e-04 	 6.848209e+00 
1.357126e-03 	 5.321256e+00 
7.279391e-04 	 6.507607e+00 
1.459694e-03 	 5.286348e+00 
8.350932e-04 	 6.139467e+00 
1.560920e-03 	 5.259011e+00 
9.399167e-04 	 5.838880e+00 
2.938611e-04 	 6.854899e+00 
1.662415e-03 	 5.230926e+00 
1.044129e-03 	 5.618168e+00 
4.011996e-04 	 6.853404e+00 
1.762984e-03 	 5.198923e+00 
1.146694e-03 	 5.474106e+00 
5.077066e-04 	 6.851948e+00 
1.864014e-03 	 5.165395e+00 
1.249284e-03 	 5.383800e+00 
6.148935e-04 	 6.849477e+00 
1.944758e-03 	 5.142079e+00 
1.331077e-03 	 5.338633e+00 
7.006659e-04 	 6.609741e+00 
1.413188e-03 	 5.308400e+00 
2.025848e-03 	 5.123575e+00 
7.865678e-04 	 6.300673e+00 
1.494809e-03 	 5.286128e+00 
2.106463e-03 	 5.110662e+00 
8.713761e-04 	 6.027907e+00 
2.232819e-04 	 6.856370e+00 
1.575511e-03 	 5.266493e+00 
2.186196e-03 	 5.103095e+00 
9.546056e-04 	 5.803384e+00 
3.083826e-04 	 6.854757e+00 
2.267239e-03 	 5.098214e+00 
1.657481e-03 	 5.245687e+00 
1.038546e-03 	 5.628532e+00 
3.948742e-04 	 6.853555e+00 
2.347196e-03 	 5.092481e+00 
1.738295e-03 	 5.222644e+00 
1.120805e-03 	 5.505109e+00 
4.801950e-04 	 6.852406e+00 
2.427908e-03 	 5.086413e+00 
1.819803e-03 	 5.197812e+00 
1.203412e-03 	 5.419313e+00 
5.663358e-04 	 6.851094e+00 
2.507647e-03 	 5.082450e+00 
1.900251e-03 	 5.174748e+00 
1.284689e-03 	 5.362307e+00 
6.514426e-04 	 6.792291e+00 
2.587922e-03 	 5.081601e+00 
1.981156e-03 	 5.155340e+00 
1.366292e-03 	 5.324589e+00 
7.369985e-04 	 6.475099e+00 
2.669131e-03 	 5.083195e+00 
1.448702e-03 	 5.298292e+00 
2.062900e-03 	 5.140331e+00 
8.229864e-04 	 6.179071e+00 
2.749497e-03 	 5.084306e+00 
1.530149e-03 	 5.277503e+00 
2.143721e-03 	 5.130717e+00 
9.073443e-04 	 5.925021e+00 
2.597070e-04 	 6.855520e+00 
2.224266e-03 	 5.126201e+00 
2.829596e-03 	 5.085705e+00 
1.611255e-03 	 5.257575e+00 
9.907314e-04 	 5.721792e+00 
3.452593e-04 	 6.854325e+00 
2.304588e-03 	 5.123933e+00 
2.909451e-03 	 5.089037e+00 
1.692038e-03 	 5.235871e+00 
1.073231e-03 	 5.571227e+00 
4.305192e-04 	 6.853166e+00 
2.989849e-03 	 5.092753e+00 
2.385463e-03 	 5.120778e+00 
1.773254e-03 	 5.211557e+00 
1.155741e-03 	 5.464893e+00 
5.163076e-04 	 6.851994e+00 
3.070610e-03 	 5.095102e+00 
2.466708e-03 	 5.117264e+00 
1.854717e-03 	 5.186734e+00 
1.238193e-03 	 5.392069e+00 
6.024491e-04 	 6.850356e+00 
3.150754e-03 	 5.101438e+00 
2.547326e-03 	 5.114899e+00 
1.935440e-03 	 5.164892e+00 
1.319681e-03 	 5.344267e+00 
6.878831e-04 	 6.659183e+00 
3.231339e-03 	 5.110160e+00 
2.628251e-03 	 5.114176e+00 
1.401312e-03 	 5.312414e+00 
2.016377e-03 	 5.147150e+00 
7.733503e-04 	 6.346566e+00 
3.312542e-03 	 5.117791e+00 
2.709648e-03 	 5.114262e+00 
1.483309e-03 	 5.289135e+00 
2.097704e-03 	 5.134178e+00 
8.586520e-04 	 6.066613e+00 
2.099858e-04 	 6.858417e+00 
3.392585e-03 	 5.123091e+00 
2.789764e-03 	 5.115181e+00 
1.563945e-03 	 5.269269e+00 
2.177719e-03 	 5.126692e+00 
9.419086e-04 	 5.834713e+00 
2.950103e-04 	 6.855113e+00 
3.473845e-03 	 5.126377e+00 
2.258891e-03 	 5.123338e+00 
2.871041e-03 	 5.118041e+00 
1.645672e-03 	 5.248633e+00 
1.025689e-03 	 5.652232e+00 
3.812369e-04 	 6.853927e+00 
3.555259e-03 	 5.128166e+00 
2.340222e-03 	 5.120538e+00 
2.952463e-03 	 5.120916e+00 
1.727446e-03 	 5.225473e+00 
1.109004e-03 	 5.520435e+00 
4.675763e-04 	 6.852777e+00 
3.032871e-03 	 5.122166e+00 
3.635660e-03 	 5.128593e+00 
2.420568e-03 	 5.116775e+00 
1.808110e-03 	 5.200773e+00 
1.190809e-03 	 5.430591e+00 
5.528222e-04 	 6.851545e+00 
3.716180e-03 	 5.127790e+00 
3.113402e-03 	 5.124619e+00 
2.501064e-03 	 5.113370e+00 
1.888814e-03 	 5.177005e+00 
1.272390e-03 	 5.369664e+00 
6.381995e-04 	 6.827697e+00 
3.797377e-03 	 5.125457e+00 
3.194710e-03 	 5.133703e+00 
2.582266e-03 	 5.111375e+00 
1.970128e-03 	 5.156661e+00 
1.354432e-03 	 5.329335e+00 
7.242351e-04 	 6.521930e+00 
3.878538e-03 	 5.121635e+00 
3.276202e-03 	 5.143429e+00 
2.663470e-03 	 5.110817e+00 
1.436348e-03 	 5.301906e+00 
2.051358e-03 	 5.140848e+00 
8.097962e-04 	 6.222798e+00 
3.958457e-03 	 5.117722e+00 
3.356657e-03 	 5.151048e+00 
2.743481e-03 	 5.110826e+00 
1.516974e-03 	 5.280832e+00 
2.131336e-03 	 5.130325e+00 
8.934068e-04 	 5.964232e+00 
2.449966e-04 	 6.856020e+00 
4.039750e-03 	 5.114770e+00 
3.438658e-03 	 5.156149e+00 
2.212723e-03 	 5.124848e+00 
2.824917e-03 	 5.112581e+00 
1.598966e-03 	 5.260730e+00 
9.778036e-04 	 5.750200e+00 
3.314744e-04 	 6.854784e+00 
4.120246e-03 	 5.114301e+00 
3.519930e-03 	 5.158924e+00 
2.293360e-03 	 5.122280e+00 
2.905590e-03 	 5.115673e+00 
1.680105e-03 	 5.239317e+00 
1.060748e-03 	 5.591172e+00 
4.171073e-04 	 6.853639e+00 
4.200833e-03 	 5.110981e+00 
2.986392e-03 	 5.117936e+00 
3.601332e-03 	 5.159927e+00 
2.374144e-03 	 5.118991e+00 
1.761279e-03 	 5.215230e+00 
1.143274e-03 	 5.478687e+00 
5.028428e-04 	 6.852505e+00 
4.281148e-03 	 5.107172e+00 
3.066975e-03 	 5.119113e+00 
3.682510e-03 	 5.159304e+00 
2.454735e-03 	 5.115142e+00 
1.842141e-03 	 5.190399e+00 
1.225161e-03 	 5.401876e+00 
5.883385e-04 	 6.851085e+00 
3.763938e-03 	 5.157934e+00 
4.361706e-03 	 5.105091e+00 
3.147847e-03 	 5.125302e+00 
2.535614e-03 	 5.112252e+00 
1.923184e-03 	 5.167870e+00 
1.307000e-03 	 5.350549e+00 
6.741109e-04 	 6.712653e+00 
3.845231e-03 	 5.156173e+00 
4.442144e-03 	 5.104212e+00 
3.228742e-03 	 5.134949e+00 
2.616374e-03 	 5.111029e+00 
2.004018e-03 	 5.149480e+00 
1.388536e-03 	 5.316792e+00 
7.595374e-04 	 6.395297e+00 
3.927000e-03 	 5.154154e+00 
4.523090e-03 	 5.104064e+00 
3.310305e-03 	 5.143908e+00 
2.697625e-03 	 5.110869e+00 
1.470461e-03 	 5.292627e+00 
2.085265e-03 	 5.135747e+00 
8.448670e-04 	 6.109736e+00 
4.008262e-03 	 5.151281e+00 
4.603584e-03 	 5.104584e+00 
3.391530e-03 	 5.150550e+00 
2.778394e-03 	 5.111416e+00 
1.551816e-03 	 5.272396e+00 
2.165985e-03 	 5.127458e+00 
9.289764e-04 	 5.868010e+00 
2.826401e-04 	 6.855433e+00 
4.089641e-03 	 5.147617e+00 
4.684269e-03 	 5.105625e+00 
3.473012e-03 	 5.154750e+00 
2.246881e-03 	 5.123712e+00 
2.859337e-03 	 5.113957e+00 
1.633282e-03 	 5.252062e+00 
1.012581e-03 	 5.677752e+00 
3.685806e-04 	 6.854261e+00 
4.170999e-03 	 5.145888e+00 
4.765002e-03 	 5.106777e+00 
3.554562e-03 	 5.156863e+00 
2.327838e-03 	 5.121089e+00 
2.940327e-03 	 5.116877e+00 
1.714700e-03 	 5.229434e+00 
1.095610e-03 	 5.539004e+00 
4.545329e-04 	 6.853126e+00 
4.251897e-03 	 5.147180e+00 
4.845296e-03 	 5.107688e+00 
3.020865e-03 	 5.118344e+00 
3.635658e-03 	 5.157373e+00 
2.408370e-03 	 5.117391e+00 
1.795574e-03 	 5.204801e+00 
1.177681e-03 	 5.443262e+00 
5.399823e-04 	 6.851935e+00 
3.716860e-03 	 5.156583e+00 
4.332960e-03 	 5.150060e+00 
4.925727e-03 	 5.108250e+00 
3.101513e-03 	 5.120484e+00 
2.489039e-03 	 5.113831e+00 
1.876469e-03 	 5.180599e+00 
1.259496e-03 	 5.378080e+00 
6.255486e-04 	 6.846235e+00 
3.798190e-03 	 5.155139e+00 
4.414238e-03 	 5.153275e+00 
5.006316e-03 	 5.108538e+00 
3.182368e-03 	 5.128966e+00 
2.569863e-03 	 5.111668e+00 
1.957419e-03 	 5.159701e+00 
1.341186e-03 	 5.335096e+00 
7.112159e-04 	 6.570653e+00 
3.859043e-03 	 5.153766e+00 
4.475108e-03 	 5.154911e+00 
5.066647e-03 	 5.108572e+00 
3.242985e-03 	 5.136178e+00 
2.630345e-03 	 5.111165e+00 
1.402223e-03 	 5.312551e+00 
2.017938e-03 	 5.146907e+00 
7.750783e-04 	 6.341134e+00 
3.920116e-03 	 5.152259e+00 
4.536240e-03 	 5.155908e+00 
5.127221e-03 	 5.108515e+00 
3.303929e-03 	 5.142753e+00 
2.691058e-03 	 5.111062e+00 
1.463432e-03 	 5.294716e+00 
2.078643e-03 	 5.136771e+00 
8.388058e-04 	 6.128980e+00 
3.981386e-03 	 5.150448e+00 
4.597603e-03 	 5.156591e+00 
5.188015e-03 	 5.108387e+00 
3.365165e-03 	 5.148078e+00 
2.751977e-03 	 5.111194e+00 
1.524809e-03 	 5.279186e+00 
2.139531e-03 	 5.129646e+00 
9.023446e-04 	 5.939587e+00 
2.539438e-04 	 6.855887e+00 
4.042235e-03 	 5.148000e+00 
4.658585e-03 	 5.157740e+00 
5.248417e-03 	 5.108178e+00 
3.426060e-03 	 5.151980e+00 
2.812497e-03 	 5.112429e+00 
1.585739e-03 	 5.264267e+00 
2.200011e-03 	 5.125504e+00 
9.650764e-04 	 5.779508e+00 
3.182099e-04 	 6.854994e+00 
4.102833e-03 	 5.145141e+00 
4.719368e-03 	 5.159295e+00 
5.308603e-03 	 5.108028e+00 
3.486774e-03 	 5.154590e+00 
2.260289e-03 	 5.123332e+00 
2.872809e-03 	 5.114640e+00 
1.646422e-03 	 5.248733e+00 
1.027220e-03 	 5.649862e+00 
3.822367e-04 	 6.854129e+00 
5.369146e-03 	 5.108278e+00 
4.163765e-03 	 5.143338e+00 
4.780536e-03 	 5.161105e+00 
3.547866e-03 	 5.156127e+00 
2.320953e-03 	 5.121399e+00 
2.933492e-03 	 5.116842e+00 
1.707422e-03 	 5.231764e+00 
1.089399e-03 	 5.547839e+00 
4.466348e-04 	 6.853290e+00 
5.429810e-03 	 5.107073e+00 
4.224818e-03 	 5.143405e+00 
4.841857e-03 	 5.162871e+00 
2.994306e-03 	 5.118244e+00 
3.609092e-03 	 5.156794e+00 
2.381775e-03 	 5.118821e+00 
1.768503e-03 	 5.213418e+00 
1.151419e-03 	 5.470016e+00 
5.111607e-04 	 6.852469e+00 
5.490750e-03 	 5.106335e+00 
4.286164e-03 	 5.144815e+00 
4.903489e-03 	 5.164415e+00 
3.055400e-03 	 5.118843e+00 
3.670601e-03 	 5.156607e+00 
2.442878e-03 	 5.115887e+00 
1.829810e-03 	 5.194375e+00 
1.213508e-03 	 5.411287e+00 
5.759796e-04 	 6.851446e+00 
5.550650e-03 	 5.105654e+00 
3.731057e-03 	 5.155847e+00 
4.346499e-03 	 5.147011e+00 
4.964097e-03 	 5.165662e+00 
3.115454e-03 	 5.121406e+00 
2.502952e-03 	 5.113437e+00 
1.890024e-03 	 5.176831e+00 
1.274355e-03 	 5.368574e+00 
6.396947e-04 	 6.824853e+00 
5.611263e-03 	 5.104849e+00 
3.792226e-03 	 5.154777e+00 
4.407597e-03 	 5.149677e+00 
5.025452e-03 	 5.166623e+00 
3.176274e-03 	 5.128041e+00 
2.563748e-03 	 5.111851e+00 
1.950909e-03 	 5.161228e+00 
1.335794e-03 	 5.337156e+00 
7.041365e-04 	 6.597544e+00 
5.671516e-03 	 5.103869e+00 
3.853015e-03 	 5.153493e+00 
4.468369e-03 	 5.152151e+00 
5.086462e-03 	 5.167296e+00 
3.236820e-03 	 5.135351e+00 
2.624172e-03 	 5.111233e+00 
2.011371e-03 	 5.148177e+00 
1.396777e-03 	 5.314127e+00 
7.679720e-04 	 6.365994e+00 
5.732719e-03 	 5.102617e+00 
3.914751e-03 	 5.152084e+00 
4.530136e-03 	 5.153235e+00 
5.148456e-03 	 5.167785e+00 
3.298419e-03 	 5.142129e+00 
2.685549e-03 	 5.111121e+00 
1.458663e-03 	 5.295888e+00 
2.072742e-03 	 5.137654e+00 
8.324400e-04 	 6.149414e+00 
5.792308e-03 	 5.101081e+00 
3.974852e-03 	 5.150437e+00 
4.590297e-03 	 5.153763e+00 
5.208838e-03 	 5.168125e+00 
3.358479e-03 	 5.147480e+00 
2.745308e-03 	 5.111207e+00 
1.518869e-03 	 5.280604e+00 
2.132465e-03 	 5.130398e+00 
8.948116e-04 	 5.960804e+00 
2.472940e-04 	 6.856054e+00 
5.853626e-03 	 5.099117e+00 
4.036690e-03 	 5.148108e+00 
4.652234e-03 	 5.154664e+00 
5.270998e-03 	 5.168413e+00 
3.420357e-03 	 5.151554e+00 
2.806812e-03 	 5.112313e+00 
1.580802e-03 	 5.265563e+00 
2.193929e-03 	 5.125917e+00 
9.586061e-04 	 5.794781e+00 
3.126048e-04 	 6.855133e+00 
5.913618e-03 	 5.096787e+00 
4.097179e-03 	 5.145354e+00 
4.712866e-03 	 5.155871e+00 
5.331841e-03 	 5.168749e+00 
3.480954e-03 	 5.154257e+00 
2.254090e-03 	 5.123672e+00 
2.867012e-03 	 5.114443e+00 
1.641373e-03 	 5.250250e+00 
1.020669e-03 	 5.662234e+00 
3.765141e-04 	 6.854272e+00 
5.973783e-03 	 5.094091e+00 
4.157837e-03 	 5.143467e+00 
4.773718e-03 	 5.157289e+00 
5.392893e-03 	 5.169148e+00 
3.541771e-03 	 5.155869e+00 
2.314474e-03 	 5.121761e+00 
2.927423e-03 	 5.116649e+00 
1.702110e-03 	 5.233495e+00 
1.082609e-03 	 5.557748e+00 
4.406252e-04 	 6.853433e+00 
6.034491e-03 	 5.091102e+00 
4.219059e-03 	 5.143330e+00 
4.835166e-03 	 5.158714e+00 
5.454532e-03 	 5.169628e+00 
2.988412e-03 	 5.118167e+00 
3.603170e-03 	 5.156560e+00 
2.375450e-03 	 5.119129e+00 
1.763374e-03 	 5.215176e+00 
1.144846e-03 	 5.477379e+00 
5.053342e-04 	 6.852574e+00 
6.094770e-03 	 5.088006e+00 
4.279887e-03 	 5.144665e+00 
4.896227e-03 	 5.159961e+00 
5.515775e-03 	 5.170155e+00 
3.048994e-03 	 5.118826e+00 
3.664160e-03 	 5.156419e+00 
2.436035e-03 	 5.116202e+00 
1.824183e-03 	 5.196499e+00 
1.206436e-03 	 5.417413e+00 
5.696083e-04 	 6.851578e+00 
6.154693e-03 	 5.084964e+00 
3.724804e-03 	 5.155664e+00 
4.340410e-03 	 5.146869e+00 
4.956972e-03 	 5.160937e+00 
5.576692e-03 	 5.170803e+00 
3.109238e-03 	 5.121088e+00 
2.496296e-03 	 5.113696e+00 
1.884598e-03 	 5.178840e+00 
1.267492e-03 	 5.373051e+00 
6.335245e-04 	 6.837038e+00 
6.214950e-03 	 5.082107e+00 
3.785796e-03 	 5.154582e+00 
4.401332e-03 	 5.149530e+00 
5.018093e-03 	 5.161597e+00 
5.637986e-03 	 5.171495e+00 
3.169880e-03 	 5.127472e+00 
2.556919e-03 	 5.112038e+00 
1.945324e-03 	 5.163116e+00 
1.328765e-03 	 5.340573e+00 
6.977924e-04 	 6.622108e+00 
5.699902e-03 	 5.172206e+00 
6.275400e-03 	 5.086051e+00 
3.847369e-03 	 5.153267e+00 
4.462888e-03 	 5.152057e+00 
5.079827e-03 	 5.161987e+00 
3.231202e-03 	 5.134847e+00 
2.618123e-03 	 5.111300e+00 
2.006584e-03 	 5.149680e+00 
1.390545e-03 	 5.316483e+00 
7.624842e-04 	 6.385712e+00 
5.761454e-03 	 5.172924e+00 
6.316904e-03 	 5.098358e+00 
3.908539e-03 	 5.151786e+00 
4.524091e-03 	 5.153183e+00 
5.141190e-03 	 5.162186e+00 
3.292233e-03 	 5.141634e+00 
2.678939e-03 	 5.111112e+00 
1.451868e-03 	 5.297918e+00 
2.067406e-03 	 5.139037e+00 
8.264031e-04 	 6.169465e+00 
5.822755e-03 	 5.173618e+00 
6.346163e-03 	 5.110319e+00 
3.969423e-03 	 5.150020e+00 
4.585040e-03 	 5.153653e+00 
5.202292e-03 	 5.162310e+00 
3.353074e-03 	 5.147167e+00 
2.739480e-03 	 5.111121e+00 
1.512868e-03 	 5.282235e+00 
2.127928e-03 	 5.131421e+00 
8.896289e-04 	 5.976197e+00 
2.415566e-04 	 6.856402e+00 
5.883950e-03 	 5.174251e+00 
6.371447e-03 	 5.154795e+00 
4.030160e-03 	 5.147587e+00 
4.645879e-03 	 5.154446e+00 
5.263279e-03 	 5.162407e+00 
3.413854e-03 	 5.151295e+00 
2.799893e-03 	 5.112067e+00 
1.573707e-03 	 5.267391e+00 
2.188316e-03 	 5.126786e+00 
9.523325e-04 	 5.810388e+00 
3.057144e-04 	 6.855456e+00 
5.944765e-03 	 5.174787e+00 
6.393783e-03 	 5.259539e+00 
4.090473e-03 	 5.144700e+00 
4.706338e-03 	 5.155557e+00 
5.323876e-03 	 5.162502e+00 
3.474278e-03 	 5.154110e+00 
2.248321e-03 	 5.124396e+00 
2.859921e-03 	 5.114132e+00 
1.634110e-03 	 5.252212e+00 
1.014257e-03 	 5.675135e+00 
3.694475e-04 	 6.854596e+00 
6.006450e-03 	 5.175185e+00 
4.151603e-03 	 5.142707e+00 
4.767667e-03 	 5.156907e+00 
5.385332e-03 	 5.162640e+00 
3.535576e-03 	 5.155805e+00 
2.309191e-03 	 5.122432e+00 
2.920806e-03 	 5.116455e+00 
1.695325e-03 	 5.235383e+00 
1.076719e-03 	 5.567006e+00 
4.340689e-04 	 6.853748e+00 
6.068329e-03 	 5.175433e+00 
4.212899e-03 	 5.142547e+00 
4.829196e-03 	 5.158280e+00 
5.446975e-03 	 5.162846e+00 
2.981879e-03 	 5.118122e+00 
3.597061e-03 	 5.156547e+00 
2.370258e-03 	 5.119770e+00 
1.756675e-03 	 5.217063e+00 
1.139073e-03 	 5.484302e+00 
4.988713e-04 	 6.852886e+00 
6.129943e-03 	 5.175530e+00 
4.273932e-03 	 5.143866e+00 
4.890469e-03 	 5.159484e+00 
5.508350e-03 	 5.163141e+00 
3.042676e-03 	 5.118868e+00 
3.658269e-03 	 5.156519e+00 
2.431064e-03 	 5.116761e+00 
1.817696e-03 	 5.198260e+00 
1.200904e-03 	 5.422475e+00 
5.633764e-04 	 6.851909e+00 
6.190562e-03 	 5.175544e+00 
3.718469e-03 	 5.155824e+00 
4.333998e-03 	 5.146093e+00 
4.950761e-03 	 5.160417e+00 
5.568732e-03 	 5.163502e+00 
3.102476e-03 	 5.120892e+00 
2.490886e-03 	 5.114116e+00 
1.877667e-03 	 5.180525e+00 
1.261531e-03 	 5.377169e+00 
6.268243e-04 	 6.845576e+00 
6.252215e-03 	 5.177842e+00 
3.779666e-03 	 5.154787e+00 
4.395111e-03 	 5.148785e+00 
5.012077e-03 	 5.161042e+00 
5.630136e-03 	 5.163946e+00 
3.163313e-03 	 5.126975e+00 
2.551715e-03 	 5.112246e+00 
1.938594e-03 	 5.164475e+00 
1.323022e-03 	 5.343623e+00 
6.913143e-04 	 6.646900e+00 
5.691128e-03 	 5.164431e+00 
6.301131e-03 	 5.182073e+00 
3.840418e-03 	 5.153540e+00 
4.455830e-03 	 5.151001e+00 
5.072977e-03 	 5.161384e+00 
3.223804e-03 	 5.134050e+00 
2.612105e-03 	 5.111308e+00 
1.999035e-03 	 5.150909e+00 
1.383988e-03 	 5.319216e+00 
7.551726e-04 	 6.411234e+00 
5.753120e-03 	 5.164955e+00 
6.333869e-03 	 5.175253e+00 
3.902127e-03 	 5.152153e+00 
4.517552e-03 	 5.152064e+00 
5.134869e-03 	 5.161537e+00 
3.285358e-03 	 5.140870e+00 
2.673455e-03 	 5.110991e+00 
1.445858e-03 	 5.300119e+00 
2.060387e-03 	 5.139816e+00 
8.196945e-04 	 6.190888e+00 
5.814348e-03 	 5.165462e+00 
6.361145e-03 	 5.191414e+00 
3.963043e-03 	 5.150561e+00 
4.578511e-03 	 5.152481e+00 
5.195989e-03 	 5.161559e+00 
3.346215e-03 	 5.146494e+00 
2.734023e-03 	 5.110911e+00 
1.506898e-03 	 5.284302e+00 
2.120932e-03 	 5.131802e+00 
8.829888e-04 	 5.994812e+00 
2.355109e-04 	 6.856699e+00 
5.875387e-03 	 5.165922e+00 
6.385212e-03 	 5.252624e+00 
4.023733e-03 	 5.148401e+00 
4.639278e-03 	 5.153268e+00 
5.256911e-03 	 5.161540e+00 
3.406930e-03 	 5.150747e+00 
2.794382e-03 	 5.111731e+00 
1.567690e-03 	 5.269471e+00 
2.181256e-03 	 5.126810e+00 
9.456738e-04 	 5.826052e+00 
2.996120e-04 	 6.855629e+00 


==> Txt-files/u_z_InnerDropletFirst_2022_04_28_1606_A_SOM5-G50_DropJet_1024cells_x064cm.txt <==
x 	 uz 
3.995798e-04 	 -5.960358e-04 
6.042236e-04 	 1.099131e-03 
8.083027e-04 	 3.655625e-01 
1.007329e-03 	 4.114880e-01 
1.201907e-03 	 1.129834e-01 
1.394748e-03 	 -1.677772e-01 
1.585756e-03 	 -2.814853e-01 
1.778998e-03 	 -3.217323e-01 
1.970345e-03 	 -2.766093e-01 
2.164688e-03 	 -1.537805e-01 
2.357474e-03 	 -4.630903e-02 
2.549359e-03 	 2.422928e-02 
2.742789e-03 	 6.727035e-02 
2.933117e-03 	 6.971719e-02 
3.029100e-03 	 5.623900e-02 
3.124409e-03 	 3.959848e-02 
3.221301e-03 	 2.445126e-02 
3.316723e-03 	 1.573764e-02 
3.409840e-03 	 1.523320e-02 
3.504927e-03 	 2.389450e-02 
3.599982e-03 	 4.065152e-02 
3.693998e-03 	 6.012418e-02 
3.788330e-03 	 7.464563e-02 
3.883064e-03 	 7.789270e-02 
3.976267e-03 	 6.783217e-02 
4.070228e-03 	 4.703578e-02 
4.163243e-03 	 2.118566e-02 
4.255650e-03 	 -4.513184e-03 
4.348896e-03 	 -2.557133e-02 
4.442001e-03 	 -3.832140e-02 
4.533280e-03 	 -4.212615e-02 
4.624840e-03 	 -3.871117e-02 
4.715698e-03 	 -3.047618e-02 
4.806577e-03 	 -2.026817e-02 
4.898648e-03 	 -1.019052e-02 
4.988649e-03 	 -2.002989e-03 
5.079213e-03 	 3.305611e-03 
5.168953e-03 	 5.585613e-03 
5.259447e-03 	 5.160609e-03 
5.348914e-03 	 2.956469e-03 
5.440906e-03 	 4.552116e-05 
5.530356e-03 	 -2.525237e-03 
5.619670e-03 	 -4.424612e-03 
5.711815e-03 	 -5.788628e-03 
5.800851e-03 	 -6.596825e-03 
5.891071e-03 	 -6.820784e-03 
5.981465e-03 	 -6.549042e-03 
6.072924e-03 	 -5.678588e-03 
6.163547e-03 	 -4.365259e-03 
6.253215e-03 	 -3.646397e-03 
6.329953e-03 	 -1.702976e-02 
6.373062e-03 	 -3.003291e-02 
6.300560e-03 	 -2.277681e-02 
6.361598e-03 	 -4.989881e-02 


==> Txt-files/u_z_InnerDropletFirst_C_2048cells_SOM5-G50_DropJet_x032cm_2022_04_28_1606.txt <==
x 	 uz 
3.338689e-04 	 3.989678e-03 
4.677409e-04 	 1.412636e-03 
6.021702e-04 	 -1.587247e-03 
7.356900e-04 	 3.681639e-01 
8.686716e-04 	 6.227301e-01 
9.993893e-04 	 6.932668e-01 
1.128416e-03 	 6.265140e-01 
1.256553e-03 	 4.844319e-01 
1.369901e-03 	 3.245584e-01 
1.409729e-03 	 2.675084e-01 
1.460598e-03 	 1.959689e-01 
1.510959e-03 	 1.268531e-01 
1.561710e-03 	 5.914822e-02 
1.612558e-03 	 -6.191985e-03 
1.663423e-03 	 -6.821319e-02 
1.713871e-03 	 -1.251972e-01 
1.764631e-03 	 -1.766559e-01 
1.815009e-03 	 -2.211830e-01 
1.865278e-03 	 -2.593711e-01 
1.915647e-03 	 -2.925492e-01 
1.965949e-03 	 -3.220326e-01 
2.016323e-03 	 -3.490922e-01 
2.066926e-03 	 -3.738474e-01 
2.116894e-03 	 -3.949487e-01 
2.167296e-03 	 -4.108594e-01 
2.217231e-03 	 -4.190499e-01 
2.267749e-03 	 -4.181343e-01 
2.317580e-03 	 -4.082960e-01 
2.367826e-03 	 -3.917569e-01 
2.418159e-03 	 -3.724291e-01 
2.468150e-03 	 -3.541112e-01 
2.607595e-03 	 -3.250392e-01 
2.618872e-03 	 -3.244593e-01 
2.669140e-03 	 -3.239869e-01 
2.718895e-03 	 -3.240506e-01 
2.769398e-03 	 -3.204680e-01 
2.819386e-03 	 -3.116052e-01 
2.869686e-03 	 -2.992450e-01 
2.920000e-03 	 -2.858449e-01 
2.970070e-03 	 -2.726052e-01 
3.020028e-03 	 -2.591661e-01 
3.070175e-03 	 -2.445765e-01 
3.119842e-03 	 -2.314729e-01 


==> Txt-files/u_z_InnerDropletFirst_C_2048cells_SOM5-G50_DropJet_x064cm_2022_04_28_1606.txt <==
x 	 uz 
3.057555e-04 	 1.568792e-03 
4.125378e-04 	 1.329178e-03 
5.207012e-04 	 -8.562716e-04 
6.269663e-04 	 8.236968e-03 
7.340611e-04 	 3.603252e-01 
8.407412e-04 	 5.848158e-01 
9.451901e-04 	 6.896885e-01 
1.049450e-03 	 6.917687e-01 
1.152410e-03 	 6.181934e-01 
1.255280e-03 	 4.996762e-01 
1.357126e-03 	 3.584900e-01 
1.459694e-03 	 2.137567e-01 
1.560920e-03 	 7.722481e-02 
1.662415e-03 	 -5.080428e-02 
1.762984e-03 	 -1.625166e-01 
1.864014e-03 	 -2.535617e-01 
1.944758e-03 	 -3.124351e-01 
2.025848e-03 	 -3.614153e-01 
2.106463e-03 	 -3.995836e-01 
2.186196e-03 	 -4.220201e-01 
2.267239e-03 	 -4.223640e-01 
2.347196e-03 	 -4.008649e-01 
2.427908e-03 	 -3.709386e-01 
2.507647e-03 	 -3.471638e-01 
2.587922e-03 	 -3.347119e-01 
2.669131e-03 	 -3.319610e-01 
2.749497e-03 	 -3.281753e-01 
2.829596e-03 	 -3.149877e-01 
2.909451e-03 	 -2.958444e-01 
2.989849e-03 	 -2.743667e-01 
3.070610e-03 	 -2.517277e-01 
3.150754e-03 	 -2.244158e-01 
3.231339e-03 	 -1.849593e-01 
3.312542e-03 	 -1.424132e-01 
3.392585e-03 	 -1.043616e-01 
3.473845e-03 	 -7.035691e-02 
3.555259e-03 	 -3.966553e-02 
3.635660e-03 	 -1.153543e-02 
3.716180e-03 	 1.550431e-02 
3.797377e-03 	 4.277523e-02 
3.878538e-03 	 6.983088e-02 
3.958457e-03 	 9.479618e-02 
4.039750e-03 	 1.147207e-01 
4.120246e-03 	 1.246131e-01 
4.200833e-03 	 1.211890e-01 
4.281148e-03 	 1.062668e-01 
4.361706e-03 	 8.565545e-02 
4.442144e-03 	 6.331882e-02 
4.523090e-03 	 4.100013e-02 
4.603584e-03 	 1.979979e-02 
4.684269e-03 	 1.958063e-04 
4.765002e-03 	 -1.664569e-02 
4.845296e-03 	 -2.955882e-02 
4.925727e-03 	 -3.763410e-02 
5.006316e-03 	 -4.046033e-02 
5.066647e-03 	 -3.915570e-02 
5.127221e-03 	 -3.516732e-02 
5.188015e-03 	 -2.880413e-02 
5.248417e-03 	 -2.049638e-02 
5.308603e-03 	 -1.062165e-02 
5.369146e-03 	 2.456741e-04 
5.429810e-03 	 1.301941e-02 
5.490750e-03 	 2.603408e-02 
5.550650e-03 	 3.893878e-02 
5.611263e-03 	 5.186218e-02 
5.671516e-03 	 6.420245e-02 
5.732719e-03 	 7.583671e-02 
5.792308e-03 	 8.599979e-02 
5.853626e-03 	 9.493223e-02 
5.913618e-03 	 1.018433e-01 
5.973783e-03 	 1.067157e-01 
6.034491e-03 	 1.093490e-01 
6.094770e-03 	 1.095658e-01 
6.154693e-03 	 1.074114e-01 
6.214950e-03 	 1.029242e-01 
6.275400e-03 	 9.322071e-02 
6.316904e-03 	 8.115063e-02 
6.346163e-03 	 6.486331e-02 


==> Txt-files/u_z_InnerDroplet_2022_04_28_1606_A_SOM5-G50_DropJet_1024cells_x064cm.txt <==
x 	 uz 
3.995798e-04 	 -5.960358e-04 
6.042236e-04 	 1.099131e-03 
3.300525e-04 	 1.625905e-03 
8.083027e-04 	 3.655625e-01 
1.007329e-03 	 4.114880e-01 
5.342440e-04 	 -1.512874e-03 
1.201907e-03 	 1.129834e-01 
7.377991e-04 	 2.565254e-01 
2.548779e-04 	 1.706988e-03 
1.394748e-03 	 -1.677772e-01 
4.586680e-04 	 -1.607576e-03 
9.381412e-04 	 4.400670e-01 
1.133757e-03 	 2.372663e-01 
1.585756e-03 	 -2.814853e-01 
6.617481e-04 	 6.867482e-02 
1.329706e-03 	 -9.213176e-02 
1.778998e-03 	 -3.217323e-01 
3.833563e-04 	 4.965537e-04 
8.656665e-04 	 4.200687e-01 
1.062470e-03 	 3.534065e-01 
1.521820e-03 	 -2.507065e-01 
1.970345e-03 	 -2.766093e-01 
5.862238e-04 	 -8.280231e-04 
2.164688e-03 	 -1.537805e-01 
1.258903e-03 	 1.327806e-02 
1.715977e-03 	 -3.129300e-01 
7.911420e-04 	 3.450767e-01 
3.092557e-04 	 2.245933e-03 
2.357474e-03 	 -4.630903e-02 
9.905679e-04 	 4.215712e-01 
1.452594e-03 	 -2.135010e-01 
1.909262e-03 	 -3.062244e-01 
5.132508e-04 	 -2.042435e-03 
2.102636e-03 	 -1.944998e-01 
2.549359e-03 	 2.422928e-02 
1.185818e-03 	 1.407993e-01 
1.644952e-03 	 -2.969637e-01 
7.165953e-04 	 2.086143e-01 
2.328179e-04 	 1.424200e-03 
2.298176e-03 	 -7.024653e-02 
2.742789e-03 	 6.727035e-02 
1.381548e-03 	 -1.535105e-01 
1.839659e-03 	 -3.222424e-01 
4.385170e-04 	 -1.187005e-03 
9.193423e-04 	 4.391770e-01 
2.490987e-03 	 1.137568e-02 
2.933117e-03 	 6.971719e-02 
1.115134e-03 	 2.709501e-01 
1.573539e-03 	 -2.735953e-01 
2.032477e-03 	 -2.416160e-01 
6.413678e-04 	 2.461259e-02 
2.130005e-03 	 -1.727355e-01 
2.588314e-03 	 3.919598e-02 
3.029100e-03 	 5.623900e-02 
1.213033e-03 	 9.169683e-02 
1.670398e-03 	 -3.040720e-01 
7.436584e-04 	 2.664943e-01 
2.602946e-04 	 2.207020e-03 
2.226947e-03 	 -1.085690e-01 
2.685035e-03 	 5.995391e-02 
3.124409e-03 	 3.959848e-02 
1.310047e-03 	 -6.541711e-02 
1.766774e-03 	 -3.223858e-01 
3.621833e-04 	 1.205941e-03 
8.443781e-04 	 4.041037e-01 
2.325597e-03 	 -5.392523e-02 
2.783498e-03 	 7.266523e-02 
3.221301e-03 	 2.445126e-02 
9.456587e-04 	 4.383258e-01 
1.408462e-03 	 -1.792028e-01 
1.865064e-03 	 -3.183242e-01 
4.658494e-04 	 -1.801004e-03 
2.422862e-03 	 -1.110439e-02 
2.880692e-03 	 7.521427e-02 
3.316723e-03 	 1.573764e-02 
1.044513e-03 	 3.753868e-01 
1.505231e-03 	 -2.438990e-01 
1.962190e-03 	 -2.836901e-01 
5.680813e-04 	 -1.440507e-03 
2.517942e-03 	 2.116180e-02 
2.975850e-03 	 6.910137e-02 
3.409840e-03 	 1.523320e-02 
1.140387e-03 	 2.251924e-01 
1.599723e-03 	 -2.827667e-01 
2.057300e-03 	 -2.243071e-01 
6.680403e-04 	 8.413276e-02 
2.154689e-03 	 -1.552986e-01 
2.615220e-03 	 4.641269e-02 
3.073357e-03 	 5.761698e-02 
3.504927e-03 	 2.389450e-02 
1.238076e-03 	 4.816606e-02 
1.696465e-03 	 -3.101916e-01 
7.700305e-04 	 3.134534e-01 
2.869818e-04 	 2.471654e-03 
2.252253e-03 	 -9.320675e-02 
2.712652e-03 	 6.443858e-02 
3.171152e-03 	 4.562347e-02 
3.599982e-03 	 4.065152e-02 
1.335646e-03 	 -1.002240e-01 
1.793513e-03 	 -3.238484e-01 
3.895295e-04 	 3.746338e-04 
8.710864e-04 	 4.230947e-01 
2.348951e-03 	 -4.245984e-02 
2.809270e-03 	 7.328346e-02 
3.268174e-03 	 3.846950e-02 
3.693998e-03 	 6.012418e-02 
9.701021e-04 	 4.316105e-01 
1.432054e-03 	 -1.987758e-01 
1.889929e-03 	 -3.122376e-01 
4.911640e-04 	 -2.094360e-03 
2.446158e-03 	 -2.281727e-03 
2.906520e-03 	 7.220367e-02 
3.365785e-03 	 3.771500e-02 
3.788330e-03 	 7.464563e-02 
1.068701e-03 	 3.449736e-01 
1.528748e-03 	 -2.551894e-01 
1.987061e-03 	 -2.700307e-01 
5.933561e-04 	 -8.569327e-04 
2.084983e-03 	 -2.047615e-01 
2.544001e-03 	 2.862100e-02 
3.004566e-03 	 6.324046e-02 
3.464060e-03 	 4.343760e-02 
3.883064e-03 	 7.789270e-02 
1.167235e-03 	 1.753417e-01 
1.626021e-03 	 -2.913105e-01 
6.962301e-04 	 1.582533e-01 
2.129193e-04 	 4.962759e-04 
2.181583e-03 	 -1.373911e-01 
2.640460e-03 	 5.174785e-02 
3.101384e-03 	 5.087119e-02 
3.561011e-03 	 5.175678e-02 
3.976267e-03 	 6.783217e-02 
1.264066e-03 	 4.980221e-03 
1.722012e-03 	 -3.156367e-01 
7.971518e-04 	 3.528711e-01 
3.145071e-04 	 2.303467e-03 
2.279229e-03 	 -7.817314e-02 
2.737950e-03 	 6.753405e-02 
3.199367e-03 	 3.979570e-02 
3.659074e-03 	 5.679582e-02 
4.070228e-03 	 4.703578e-02 
1.361649e-03 	 -1.317899e-01 
1.819211e-03 	 -3.237168e-01 
4.171477e-04 	 -5.341670e-04 
8.979750e-04 	 4.347490e-01 
2.376159e-03 	 -3.035003e-02 
2.834788e-03 	 7.363053e-02 
3.296737e-03 	 3.502402e-02 
3.756535e-03 	 5.334962e-02 
4.163243e-03 	 2.118566e-02 
9.969650e-04 	 4.176457e-01 
1.458228e-03 	 -2.171663e-01 
1.915931e-03 	 -3.039728e-01 
5.190455e-04 	 -2.113799e-03 
2.472743e-03 	 6.863892e-03 
2.931409e-03 	 7.014812e-02 
3.393837e-03 	 3.734878e-02 
3.853798e-03 	 4.046753e-02 
4.255650e-03 	 -4.513184e-03 
1.094724e-03 	 3.056792e-01 
1.554278e-03 	 -2.660477e-01 
2.012504e-03 	 -2.544995e-01 
6.206058e-04 	 2.862323e-03 
2.110396e-03 	 -1.864072e-01 
2.570516e-03 	 3.568636e-02 
3.029376e-03 	 5.975231e-02 
3.492166e-03 	 4.570468e-02 
3.952411e-03 	 2.079221e-02 
4.348896e-03 	 -2.557133e-02 
1.193088e-03 	 1.276420e-01 
1.651513e-03 	 -2.988374e-01 
7.233863e-04 	 2.238212e-01 
2.401440e-04 	 1.839571e-03 
2.208515e-03 	 -1.197855e-01 
2.668469e-03 	 5.728849e-02 
3.127681e-03 	 4.715601e-02 
3.590753e-03 	 5.517963e-02 
4.051395e-03 	 -1.502462e-03 
4.442001e-03 	 -3.832140e-02 
1.291355e-03 	 -3.782153e-02 
1.749047e-03 	 -3.201693e-01 
3.433008e-04 	 1.750241e-03 
8.255816e-04 	 3.864849e-01 
2.305065e-03 	 -6.409799e-02 
2.764864e-03 	 7.046047e-02 
3.224523e-03 	 3.764271e-02 
3.687832e-03 	 5.933175e-02 
4.148961e-03 	 -2.184977e-02 
4.533280e-03 	 -4.212615e-02 
1.387749e-03 	 -1.597008e-01 
1.845220e-03 	 -3.214438e-01 
4.447816e-04 	 -1.353243e-03 
9.249450e-04 	 4.396859e-01 
4.624840e-03 	 -3.871117e-02 
2.402230e-03 	 -1.905799e-02 
2.861960e-03 	 7.382949e-02 
3.322075e-03 	 3.473672e-02 
3.785644e-03 	 5.411767e-02 
4.247347e-03 	 -3.725177e-02 
1.023898e-03 	 3.967866e-01 
1.484480e-03 	 -2.330434e-01 
1.942229e-03 	 -2.931768e-01 
5.469233e-04 	 -1.852172e-03 
4.345464e-03 	 -4.533618e-02 
4.715698e-03 	 -3.047618e-02 
2.498918e-03 	 1.549718e-02 
2.958717e-03 	 6.801942e-02 
3.419201e-03 	 3.899812e-02 
3.883106e-03 	 3.980961e-02 
1.121553e-03 	 2.599440e-01 
1.580619e-03 	 -2.760820e-01 
2.038953e-03 	 -2.370006e-01 
6.485945e-04 	 3.796235e-02 
4.444039e-03 	 -4.594214e-02 
4.806577e-03 	 -2.026817e-02 
2.136035e-03 	 -1.682774e-01 
2.595864e-03 	 4.188896e-02 
3.055889e-03 	 5.649366e-02 
3.516617e-03 	 4.835798e-02 
3.980958e-03 	 2.007270e-02 
1.218987e-03 	 8.152776e-02 
1.677038e-03 	 -3.055569e-01 
7.503870e-04 	 2.791331e-01 
2.673770e-04 	 2.419803e-03 
4.544292e-03 	 -4.033415e-02 
4.898648e-03 	 -1.019052e-02 
2.234640e-03 	 -1.037412e-01 
2.694292e-03 	 6.136638e-02 
3.154695e-03 	 4.394452e-02 
3.615590e-03 	 5.750059e-02 
4.080445e-03 	 -1.006219e-03 
1.317653e-03 	 -7.586106e-02 
1.775084e-03 	 -3.228625e-01 
3.710183e-04 	 9.929451e-04 
8.527496e-04 	 4.106769e-01 
4.642563e-03 	 -3.130323e-02 
4.988649e-03 	 -2.002989e-03 
2.331191e-03 	 -5.110830e-02 
2.790691e-03 	 7.183214e-02 
3.251551e-03 	 3.586675e-02 
3.712568e-03 	 5.995379e-02 
4.177971e-03 	 -1.868772e-02 
9.518027e-04 	 4.371115e-01 
1.413960e-03 	 -1.838932e-01 
1.871305e-03 	 -3.167907e-01 
4.724905e-04 	 -1.919964e-03 
4.741619e-03 	 -2.099026e-02 
5.079213e-03 	 3.305611e-03 
2.428441e-03 	 -9.006565e-03 
2.887886e-03 	 7.251638e-02 
3.349202e-03 	 3.485923e-02 
3.810364e-03 	 5.242674e-02 
4.276337e-03 	 -3.054024e-02 
1.050595e-03 	 3.683036e-01 
1.510716e-03 	 -2.466355e-01 
1.968440e-03 	 -2.802320e-01 
5.747199e-04 	 -1.382595e-03 
4.373979e-03 	 -3.495427e-02 
4.839828e-03 	 -1.100897e-02 
5.168953e-03 	 5.585613e-03 
2.064907e-03 	 -2.188913e-01 
2.524854e-03 	 2.301656e-02 
2.984390e-03 	 6.500360e-02 
3.446052e-03 	 4.079973e-02 
3.907425e-03 	 3.646973e-02 
1.147781e-03 	 2.115623e-01 
1.606552e-03 	 -2.850747e-01 
6.760912e-04 	 1.050435e-01 
4.472572e-03 	 -3.262566e-02 
4.938830e-03 	 -2.418708e-03 
5.259447e-03 	 5.160609e-03 
2.162282e-03 	 -1.501491e-01 
2.622095e-03 	 4.769147e-02 
3.081883e-03 	 5.304073e-02 
3.543795e-03 	 5.068240e-02 
4.005448e-03 	 1.589582e-02 
1.245430e-03 	 3.575916e-02 
1.703284e-03 	 -3.117620e-01 
7.780047e-04 	 3.257091e-01 
2.951260e-04 	 2.525547e-03 
4.570100e-03 	 -2.569263e-02 
5.036586e-03 	 4.452186e-03 
5.348914e-03 	 2.956469e-03 
2.258579e-03 	 -8.963629e-02 
2.718238e-03 	 6.493494e-02 
3.178410e-03 	 4.166989e-02 
3.640503e-03 	 5.827243e-02 
4.102471e-03 	 -4.422876e-03 
1.341721e-03 	 -1.078977e-01 
1.799096e-03 	 -3.240212e-01 
3.963395e-04 	 1.718872e-04 
8.776651e-04 	 4.265368e-01 
4.670343e-03 	 -1.683208e-02 
5.136890e-03 	 1.023720e-02 
5.440906e-03 	 4.552116e-05 
2.357566e-03 	 -3.858866e-02 
2.817117e-03 	 7.330558e-02 
3.277742e-03 	 3.546700e-02 
3.740009e-03 	 5.811346e-02 
4.202314e-03 	 -2.139592e-02 
9.789470e-04 	 4.278755e-01 
1.440397e-03 	 -2.049026e-01 
1.897815e-03 	 -3.100713e-01 
5.003835e-04 	 -2.174430e-03 
4.767694e-03 	 -9.197868e-03 
5.234173e-03 	 1.490312e-02 
5.530356e-03 	 -2.525237e-03 
2.453753e-03 	 3.368991e-04 
2.913317e-03 	 7.164235e-02 
3.374357e-03 	 3.643901e-02 
3.836836e-03 	 4.801725e-02 
4.299451e-03 	 -3.157214e-02 
1.076449e-03 	 3.340558e-01 
1.536054e-03 	 -2.583662e-01 
1.993949e-03 	 -2.661803e-01 
6.015153e-04 	 -6.112086e-04 
4.396495e-03 	 -3.466397e-02 
4.864738e-03 	 -4.181324e-03 
5.331067e-03 	 1.861653e-02 
5.619670e-03 	 -4.424612e-03 
2.090037e-03 	 -2.013442e-01 
2.549747e-03 	 3.010939e-02 
3.009473e-03 	 6.260087e-02 
3.470798e-03 	 4.383690e-02 
3.933581e-03 	 3.050011e-02 
1.173091e-03 	 1.646118e-01 
1.631497e-03 	 -2.928863e-01 
7.024484e-04 	 1.739901e-01 
2.191756e-04 	 9.899085e-04 
4.496635e-03 	 -3.149108e-02 
4.964643e-03 	 -2.827073e-03 
5.430784e-03 	 2.120744e-02 
5.711815e-03 	 -5.788628e-03 
2.189168e-03 	 -1.326119e-01 
2.648718e-03 	 5.331695e-02 
3.108771e-03 	 5.000968e-02 
3.570299e-03 	 5.395633e-02 
4.033471e-03 	 9.239766e-03 
1.272423e-03 	 -8.302808e-03 
1.729994e-03 	 -3.169532e-01 
3.234096e-04 	 2.209573e-03 
8.059306e-04 	 3.640563e-01 
4.593389e-03 	 -2.456068e-02 
5.060950e-03 	 -4.754599e-03 
5.526919e-03 	 2.235986e-02 
5.800851e-03 	 -6.596825e-03 
2.284935e-03 	 -7.523270e-02 
2.744328e-03 	 6.815591e-02 
3.204808e-03 	 3.948380e-02 
3.666476e-03 	 5.978458e-02 
4.130071e-03 	 -1.013893e-02 
1.368095e-03 	 -1.388491e-01 
1.825331e-03 	 -3.232390e-01 
4.240633e-04 	 -7.496720e-04 
9.047143e-04 	 4.365706e-01 
4.691376e-03 	 -1.655726e-02 
5.158295e-03 	 -8.554826e-03 
5.624124e-03 	 2.199336e-02 
5.891071e-03 	 -6.820784e-03 
2.381938e-03 	 -2.804687e-02 
2.841244e-03 	 7.365644e-02 
3.302178e-03 	 3.505031e-02 
3.763992e-03 	 5.693218e-02 
4.228037e-03 	 -2.511780e-02 
1.003694e-03 	 4.130266e-01 
1.464708e-03 	 -2.211707e-01 
1.922122e-03 	 -3.015762e-01 
5.260263e-04 	 -2.101913e-03 
4.326269e-03 	 -3.323837e-02 
4.789449e-03 	 -9.789194e-03 
5.255578e-03 	 -1.226963e-02 
5.721301e-03 	 1.998713e-02 
5.981465e-03 	 -6.549042e-03 
2.479073e-03 	 8.740933e-03 
2.938427e-03 	 6.972263e-02 
3.399750e-03 	 3.776173e-02 
3.861763e-03 	 4.428365e-02 
1.101947e-03 	 2.938346e-01 
1.561296e-03 	 -2.687010e-01 
2.019247e-03 	 -2.501446e-01 
6.281591e-04 	 7.657911e-03 
4.425715e-03 	 -3.410762e-02 
4.888526e-03 	 -5.861338e-03 
5.353767e-03 	 -1.451652e-02 
5.819381e-03 	 1.642055e-02 
6.072924e-03 	 -5.678588e-03 
2.117579e-03 	 -1.812936e-01 
2.577291e-03 	 3.714932e-02 
3.036864e-03 	 5.920502e-02 
3.498440e-03 	 4.646841e-02 
3.960747e-03 	 2.492498e-02 
1.200723e-03 	 1.138811e-01 
1.658968e-03 	 -3.007969e-01 
7.313747e-04 	 2.411039e-01 
2.470628e-04 	 2.062607e-03 
4.524264e-03 	 -2.921354e-02 
4.986505e-03 	 -5.211589e-03 
5.450851e-03 	 -1.477069e-02 
5.916284e-03 	 1.157712e-02 
6.163547e-03 	 -4.365259e-03 
2.214988e-03 	 -1.157328e-01 
2.674536e-03 	 5.812954e-02 
3.134490e-03 	 4.682897e-02 
3.596230e-03 	 5.584333e-02 
4.058885e-03 	 3.756595e-03 
1.298258e-03 	 -4.808673e-02 
1.755804e-03 	 -3.210106e-01 
3.494700e-04 	 1.617092e-03 
8.327462e-04 	 3.934103e-01 
4.621727e-03 	 -2.145367e-02 
5.083225e-03 	 -6.966960e-03 
5.546731e-03 	 -1.347277e-02 
6.011867e-03 	 5.882222e-03 
6.253215e-03 	 -3.646397e-03 
2.311309e-03 	 -6.096442e-02 
2.770711e-03 	 7.074101e-02 
3.231137e-03 	 3.775084e-02 
3.692994e-03 	 5.971447e-02 
4.156026e-03 	 -1.506073e-02 
1.394408e-03 	 -1.660861e-01 
1.851764e-03 	 -3.205597e-01 
4.507147e-04 	 -1.515280e-03 
9.318029e-04 	 4.395144e-01 
4.720081e-03 	 -1.365543e-02 
5.180689e-03 	 -9.993016e-03 
5.643434e-03 	 -1.119926e-02 
6.108129e-03 	 -7.747690e-04 
6.329953e-03 	 -1.702976e-02 
2.408528e-03 	 -1.670993e-02 
2.867871e-03 	 7.354004e-02 
3.328783e-03 	 3.533750e-02 
3.790774e-03 	 5.398531e-02 
4.254195e-03 	 -2.863585e-02 
1.030762e-03 	 3.900376e-01 
1.491189e-03 	 -2.365861e-01 
1.948845e-03 	 -2.903248e-01 
5.529257e-04 	 -1.818234e-03 
4.352184e-03 	 -3.486775e-02 
4.818073e-03 	 -7.851647e-03 
5.277706e-03 	 -1.269320e-02 
5.739788e-03 	 -8.469677e-03 
6.204003e-03 	 -9.303804e-03 
6.373062e-03 	 -3.003291e-02 
2.505451e-03 	 1.729492e-02 
2.964881e-03 	 6.732285e-02 
3.426185e-03 	 3.998325e-02 
3.888379e-03 	 3.917981e-02 
1.128612e-03 	 2.469802e-01 
1.587553e-03 	 -2.785253e-01 
2.045812e-03 	 -2.325151e-01 
6.548574e-04 	 5.139641e-02 
4.450812e-03 	 -3.401716e-02 
4.916498e-03 	 -5.185535e-03 
5.375120e-03 	 -1.400727e-02 
5.836611e-03 	 -5.568803e-03 
6.300560e-03 	 -2.277681e-02 
2.143402e-03 	 -1.633635e-01 
2.602896e-03 	 4.341050e-02 
3.062577e-03 	 5.562796e-02 
3.524158e-03 	 4.937275e-02 
3.986640e-03 	 1.920358e-02 
1.226540e-03 	 6.821658e-02 
1.684490e-03 	 -3.074238e-01 
7.571572e-04 	 2.912781e-01 
2.745981e-04 	 2.517099e-03 
4.549591e-03 	 -2.793382e-02 
5.014878e-03 	 -5.725205e-03 
5.472523e-03 	 -1.359678e-02 
5.933456e-03 	 -2.695391e-03 
6.361598e-03 	 -4.989881e-02 
2.241115e-03 	 -1.000134e-01 
2.700431e-03 	 6.234870e-02 
3.160506e-03 	 4.341485e-02 
3.622292e-03 	 5.774270e-02 
4.085119e-03 	 -1.470324e-03 
1.324306e-03 	 -8.504607e-02 
1.781677e-03 	 -3.233651e-01 
3.773112e-04 	 8.165873e-04 
8.585337e-04 	 4.148046e-01 


==> Txt-files/u_z_InnerDroplet_C_2048cells_SOM5-G50_DropJet_x064cm_2022_04_28_1606.txt <==
x 	 uz 
3.057555e-04 	 1.568792e-03 
4.125378e-04 	 1.329178e-03 
5.207012e-04 	 -8.562716e-04 
6.269663e-04 	 8.236968e-03 
7.340611e-04 	 3.603252e-01 
8.407412e-04 	 5.848158e-01 
9.451901e-04 	 6.896885e-01 
2.990164e-04 	 2.003215e-03 
1.049450e-03 	 6.917687e-01 
4.064699e-04 	 1.616363e-03 
1.152410e-03 	 6.181934e-01 
5.134620e-04 	 -9.053081e-04 
1.255280e-03 	 4.996762e-01 
6.210423e-04 	 1.351936e-03 
1.357126e-03 	 3.584900e-01 
7.279391e-04 	 3.433620e-01 
1.459694e-03 	 2.137567e-01 
8.350932e-04 	 5.755146e-01 
1.560920e-03 	 7.722481e-02 
9.399167e-04 	 6.860315e-01 
2.938611e-04 	 2.113183e-03 
1.662415e-03 	 -5.080428e-02 
1.044129e-03 	 6.926869e-01 
4.011996e-04 	 1.855281e-03 
1.762984e-03 	 -1.625166e-01 
1.146694e-03 	 6.225601e-01 
5.077066e-04 	 -7.173749e-04 
1.864014e-03 	 -2.535617e-01 
1.249284e-03 	 5.064238e-01 
6.148935e-04 	 -9.390244e-04 
1.944758e-03 	 -3.124351e-01 
1.331077e-03 	 3.946995e-01 
7.006659e-04 	 2.600500e-01 
1.413188e-03 	 2.781610e-01 
2.025848e-03 	 -3.614153e-01 
7.865678e-04 	 4.866565e-01 
1.494809e-03 	 1.652377e-01 
2.106463e-03 	 -3.995836e-01 
8.713761e-04 	 6.257749e-01 
2.232819e-04 	 -5.322879e-05 
1.575511e-03 	 5.827844e-02 
2.186196e-03 	 -4.220201e-01 
9.546056e-04 	 6.925375e-01 
3.083826e-04 	 2.415998e-03 
2.267239e-03 	 -4.223640e-01 
1.657481e-03 	 -4.440798e-02 
1.038546e-03 	 6.943289e-01 
3.948742e-04 	 2.038355e-03 
2.347196e-03 	 -4.008649e-01 
1.738295e-03 	 -1.363330e-01 
1.120805e-03 	 6.453979e-01 
4.801950e-04 	 8.818244e-06 
2.427908e-03 	 -3.709386e-01 
1.819803e-03 	 -2.160111e-01 
1.203412e-03 	 5.625069e-01 
5.663358e-04 	 -1.756392e-03 
2.507647e-03 	 -3.471638e-01 
1.900251e-03 	 -2.821890e-01 
1.284689e-03 	 4.592273e-01 
6.514426e-04 	 8.097553e-02 
2.587922e-03 	 -3.347119e-01 
1.981156e-03 	 -3.383419e-01 
1.366292e-03 	 3.444034e-01 
7.369985e-04 	 3.680262e-01 
2.669131e-03 	 -3.319610e-01 
1.448702e-03 	 2.282319e-01 
2.062900e-03 	 -3.857428e-01 
8.229864e-04 	 5.552708e-01 
2.749497e-03 	 -3.281753e-01 
1.530149e-03 	 1.174305e-01 
2.143721e-03 	 -4.208762e-01 
9.073443e-04 	 6.629602e-01 
2.597070e-04 	 1.465728e-03 
2.224266e-03 	 -4.375642e-01 
2.829596e-03 	 -3.149877e-01 
1.611255e-03 	 1.224927e-02 
9.907314e-04 	 7.007111e-01 
3.452593e-04 	 2.617570e-03 
2.304588e-03 	 -4.297523e-01 
2.909451e-03 	 -2.958444e-01 
1.692038e-03 	 -8.553090e-02 
1.073231e-03 	 6.787773e-01 
4.305192e-04 	 1.328952e-03 
2.989849e-03 	 -2.743667e-01 
2.385463e-03 	 -4.016994e-01 
1.773254e-03 	 -1.725819e-01 
1.155741e-03 	 6.135884e-01 
5.163076e-04 	 -8.886790e-04 
3.070610e-03 	 -2.517277e-01 
2.466708e-03 	 -3.698139e-01 
1.854717e-03 	 -2.464823e-01 
1.238193e-03 	 5.203474e-01 
6.024491e-04 	 -1.746678e-03 
3.150754e-03 	 -2.244158e-01 
2.547326e-03 	 -3.461710e-01 
1.935440e-03 	 -3.080348e-01 
1.319681e-03 	 4.105597e-01 
6.878831e-04 	 2.168719e-01 
3.231339e-03 	 -1.849593e-01 
2.628251e-03 	 -3.331228e-01 
1.401312e-03 	 2.946138e-01 
2.016377e-03 	 -3.600876e-01 
7.733503e-04 	 4.579101e-01 
3.312542e-03 	 -1.424132e-01 
2.709648e-03 	 -3.250583e-01 
1.483309e-03 	 1.805028e-01 
2.097704e-03 	 -4.025781e-01 
8.586520e-04 	 6.093181e-01 
2.099858e-04 	 -6.018110e-04 
3.392585e-03 	 -1.043616e-01 
2.789764e-03 	 -3.115850e-01 
1.563945e-03 	 7.286477e-02 
2.177719e-03 	 -4.303630e-01 
9.419086e-04 	 6.865965e-01 
2.950103e-04 	 2.357152e-03 
3.473845e-03 	 -7.035691e-02 
2.258891e-03 	 -4.368006e-01 
2.871041e-03 	 -2.902614e-01 
1.645672e-03 	 -3.051016e-02 
1.025689e-03 	 6.977651e-01 
3.812369e-04 	 2.344526e-03 
3.555259e-03 	 -3.966553e-02 
2.340222e-03 	 -4.183108e-01 
2.952463e-03 	 -2.662254e-01 
1.727446e-03 	 -1.251317e-01 
1.109004e-03 	 6.547371e-01 
4.675763e-04 	 3.891579e-04 
3.032871e-03 	 -2.424297e-01 
3.635660e-03 	 -1.153543e-02 
2.420568e-03 	 -3.866786e-01 
1.808110e-03 	 -2.057686e-01 
1.190809e-03 	 5.767537e-01 
5.528222e-04 	 -1.606820e-03 
3.716180e-03 	 1.550431e-02 
3.113402e-03 	 -2.182899e-01 
2.501064e-03 	 -3.577794e-01 
1.888814e-03 	 -2.736981e-01 
1.272390e-03 	 4.758187e-01 
6.381995e-04 	 3.465030e-02 
3.797377e-03 	 4.277523e-02 
3.194710e-03 	 -1.875435e-01 
2.582266e-03 	 -3.387374e-01 
1.970128e-03 	 -3.313320e-01 
1.354432e-03 	 3.612470e-01 
7.242351e-04 	 3.320570e-01 
3.878538e-03 	 6.983088e-02 
3.276202e-03 	 -1.503397e-01 
2.663470e-03 	 -3.292409e-01 
1.436348e-03 	 2.453563e-01 
2.051358e-03 	 -3.795902e-01 
8.097962e-04 	 5.318501e-01 
3.958457e-03 	 9.479618e-02 
3.356657e-03 	 -1.154935e-01 
2.743481e-03 	 -3.201743e-01 
1.516974e-03 	 1.349519e-01 
2.131336e-03 	 -4.162190e-01 
8.934068e-04 	 6.499282e-01 
2.449966e-04 	 1.042606e-03 
4.039750e-03 	 1.147207e-01 
3.438658e-03 	 -8.380846e-02 
2.212723e-03 	 -4.360650e-01 
2.824917e-03 	 -3.030124e-01 
1.598966e-03 	 2.773977e-02 
9.778036e-04 	 6.990526e-01 
3.314744e-04 	 2.679140e-03 
4.120246e-03 	 1.246131e-01 
3.519930e-03 	 -5.525409e-02 
2.293360e-03 	 -4.315585e-01 
2.905590e-03 	 -2.806342e-01 
1.680105e-03 	 -7.167404e-02 
1.060748e-03 	 6.854242e-01 
4.171073e-04 	 1.619734e-03 
4.200833e-03 	 1.211890e-01 
2.986392e-03 	 -2.570110e-01 
3.601332e-03 	 -2.848629e-02 
2.374144e-03 	 -4.053888e-01 
1.761279e-03 	 -1.605727e-01 
1.143274e-03 	 6.256506e-01 
5.028428e-04 	 -5.860579e-04 
4.281148e-03 	 1.062668e-01 
3.066975e-03 	 -2.337264e-01 
3.682510e-03 	 -2.407482e-03 
2.454735e-03 	 -3.733476e-01 
1.842141e-03 	 -2.358715e-01 
1.225161e-03 	 5.366546e-01 
5.883385e-04 	 -1.921839e-03 
3.763938e-03 	 2.409802e-02 
4.361706e-03 	 8.565545e-02 
3.147847e-03 	 -2.073980e-01 
2.535614e-03 	 -3.481807e-01 
1.923184e-03 	 -2.992810e-01 
1.307000e-03 	 4.284198e-01 
6.741109e-04 	 1.671116e-01 
3.845231e-03 	 5.081691e-02 
4.442144e-03 	 6.331882e-02 
3.228742e-03 	 -1.717819e-01 
2.616374e-03 	 -3.338855e-01 
2.004018e-03 	 -3.525680e-01 
1.388536e-03 	 3.127481e-01 
7.595374e-04 	 4.257266e-01 
3.927000e-03 	 7.586250e-02 
4.523090e-03 	 4.100013e-02 
3.310305e-03 	 -1.344878e-01 
2.697625e-03 	 -3.259596e-01 
1.470461e-03 	 1.981200e-01 
2.085265e-03 	 -3.966182e-01 
8.448670e-04 	 5.899676e-01 
4.008262e-03 	 9.249424e-02 
4.603584e-03 	 1.979979e-02 
3.391530e-03 	 -1.009565e-01 
2.778394e-03 	 -3.137737e-01 
1.551816e-03 	 8.869796e-02 
2.165985e-03 	 -4.271593e-01 
9.289764e-04 	 6.791981e-01 
2.826401e-04 	 2.210695e-03 
4.089641e-03 	 9.788934e-02 
4.684269e-03 	 1.958063e-04 
3.473012e-03 	 -7.078366e-02 
2.246881e-03 	 -4.372001e-01 
2.859337e-03 	 -2.935650e-01 
1.633282e-03 	 -1.534193e-02 
1.012581e-03 	 7.001557e-01 
3.685806e-04 	 2.556734e-03 
4.170999e-03 	 9.594740e-02 
4.765002e-03 	 -1.664569e-02 
3.554562e-03 	 -4.288447e-02 
2.327838e-03 	 -4.222453e-01 
2.940327e-03 	 -2.701522e-01 
1.714700e-03 	 -1.112100e-01 
1.095610e-03 	 6.646840e-01 
4.545329e-04 	 7.665336e-04 
4.251897e-03 	 8.922404e-02 
4.845296e-03 	 -2.955882e-02 
3.020865e-03 	 -2.466583e-01 
3.635658e-03 	 -1.659128e-02 
2.408370e-03 	 -3.914722e-01 
1.795574e-03 	 -1.941284e-01 
1.177681e-03 	 5.911647e-01 
5.399823e-04 	 -1.399123e-03 
3.716860e-03 	 9.455098e-03 
4.332960e-03 	 7.947696e-02 
4.925727e-03 	 -3.763410e-02 
3.101513e-03 	 -2.230618e-01 
2.489039e-03 	 -3.614678e-01 
1.876469e-03 	 -2.640008e-01 
1.259496e-03 	 4.930582e-01 
6.255486e-04 	 5.526640e-03 
3.798190e-03 	 3.620058e-02 
4.414238e-03 	 6.764580e-02 
5.006316e-03 	 -4.046033e-02 
3.182368e-03 	 -1.928673e-01 
2.569863e-03 	 -3.408544e-01 
1.957419e-03 	 -3.228358e-01 
1.341186e-03 	 3.802278e-01 
7.112159e-04 	 2.929803e-01 
3.859043e-03 	 5.636428e-02 
4.475108e-03 	 5.736976e-02 
5.066647e-03 	 -3.915570e-02 
3.242985e-03 	 -1.651084e-01 
2.630345e-03 	 -3.323319e-01 
1.402223e-03 	 2.934611e-01 
2.017938e-03 	 -3.606931e-01 
7.750783e-04 	 4.615082e-01 
3.920116e-03 	 7.557131e-02 
4.536240e-03 	 4.605933e-02 
5.127221e-03 	 -3.516732e-02 
3.303929e-03 	 -1.373402e-01 
2.691058e-03 	 -3.265893e-01 
1.463432e-03 	 2.079155e-01 
2.078643e-03 	 -3.932804e-01 
8.388058e-04 	 5.805495e-01 
3.981386e-03 	 9.109976e-02 
4.597603e-03 	 3.515783e-02 
5.188015e-03 	 -2.880413e-02 
3.365165e-03 	 -1.115218e-01 
2.751977e-03 	 -3.186818e-01 
1.524809e-03 	 1.246119e-01 
2.139531e-03 	 -4.188758e-01 
9.023446e-04 	 6.583177e-01 
2.539438e-04 	 1.461184e-03 
4.042235e-03 	 9.952723e-02 
4.658585e-03 	 2.513629e-02 
5.248417e-03 	 -2.049638e-02 
3.426060e-03 	 -8.799249e-02 
2.812497e-03 	 -3.058630e-01 
1.585739e-03 	 4.478041e-02 
2.200011e-03 	 -4.341891e-01 
9.650764e-04 	 6.959210e-01 
3.182099e-04 	 2.714163e-03 
4.102833e-03 	 1.014641e-01 
4.719368e-03 	 1.601291e-02 
5.308603e-03 	 -1.062165e-02 
3.486774e-03 	 -6.617363e-02 
2.260289e-03 	 -4.362687e-01 
2.872809e-03 	 -2.895646e-01 
1.646422e-03 	 -3.133676e-02 
1.027220e-03 	 6.973564e-01 
3.822367e-04 	 2.391062e-03 
5.369146e-03 	 2.456741e-04 
4.163765e-03 	 9.919047e-02 
4.780536e-03 	 7.928828e-03 
3.547866e-03 	 -4.537408e-02 
2.320953e-03 	 -4.242739e-01 
2.933492e-03 	 -2.718652e-01 
1.707422e-03 	 -1.028253e-01 
1.089399e-03 	 6.690139e-01 
4.466348e-04 	 9.254974e-04 
5.429810e-03 	 1.301941e-02 
4.224818e-03 	 9.414513e-02 
4.841857e-03 	 1.064107e-03 
2.994306e-03 	 -2.539112e-01 
3.609092e-03 	 -2.534927e-02 
2.381775e-03 	 -4.022660e-01 
1.768503e-03 	 -1.673782e-01 
1.151419e-03 	 6.183882e-01 
5.111607e-04 	 -8.949558e-04 
5.490750e-03 	 2.603408e-02 
4.286164e-03 	 8.666579e-02 
4.903489e-03 	 -4.332637e-03 
3.055400e-03 	 -2.361495e-01 
3.670601e-03 	 -5.713324e-03 
2.442878e-03 	 -3.777611e-01 
1.829810e-03 	 -2.247676e-01 
1.213508e-03 	 5.510746e-01 
5.759796e-04 	 -1.955675e-03 
5.550650e-03 	 3.893878e-02 
3.731057e-03 	 1.380612e-02 
4.346499e-03 	 7.798047e-02 
4.964097e-03 	 -7.926257e-03 
3.115454e-03 	 -2.182141e-01 
2.502952e-03 	 -3.571226e-01 
1.890024e-03 	 -2.742914e-01 
1.274355e-03 	 4.734667e-01 
6.396947e-04 	 3.914758e-02 
5.611263e-03 	 5.186218e-02 
3.792226e-03 	 3.392800e-02 
4.407597e-03 	 6.828349e-02 
5.025452e-03 	 -9.862623e-03 
3.176274e-03 	 -1.955373e-01 
2.563748e-03 	 -3.419861e-01 
1.950909e-03 	 -3.183362e-01 
1.335794e-03 	 3.878880e-01 
7.041365e-04 	 2.707448e-01 
5.671516e-03 	 6.420245e-02 
3.853015e-03 	 5.404342e-02 
4.468369e-03 	 5.757834e-02 
5.086462e-03 	 -1.005812e-02 
3.236820e-03 	 -1.681785e-01 
2.624172e-03 	 -3.329875e-01 
2.011371e-03 	 -3.568185e-01 
1.396777e-03 	 3.010721e-01 
7.679720e-04 	 4.454506e-01 
5.732719e-03 	 7.583671e-02 
3.914751e-03 	 7.356489e-02 
4.530136e-03 	 4.562099e-02 
5.148456e-03 	 -8.495893e-03 
3.298419e-03 	 -1.399453e-01 
2.685549e-03 	 -3.271391e-01 
1.458663e-03 	 2.143588e-01 
2.072742e-03 	 -3.905044e-01 
8.324400e-04 	 5.705911e-01 
5.792308e-03 	 8.599979e-02 
3.974852e-03 	 8.928660e-02 
4.590297e-03 	 3.463865e-02 
5.208838e-03 	 -5.361475e-03 
3.358479e-03 	 -1.143522e-01 
2.745308e-03 	 -3.198413e-01 
1.518869e-03 	 1.323654e-01 
2.132465e-03 	 -4.165591e-01 
8.948116e-04 	 6.512000e-01 
2.472940e-04 	 1.261023e-03 
5.853626e-03 	 9.493223e-02 
4.036690e-03 	 9.853691e-02 
4.652234e-03 	 2.420447e-02 
5.270998e-03 	 -5.646129e-04 
3.420357e-03 	 -9.021054e-02 
2.806812e-03 	 -3.074505e-01 
1.580802e-03 	 5.093808e-02 
2.193929e-03 	 -4.334381e-01 
9.586061e-04 	 6.938309e-01 
3.126048e-04 	 2.695453e-03 
5.913618e-03 	 1.018433e-01 
4.097179e-03 	 1.009333e-01 
4.712866e-03 	 1.493630e-02 
5.331841e-03 	 5.537815e-03 
3.480954e-03 	 -6.828785e-02 
2.254090e-03 	 -4.369743e-01 
2.867012e-03 	 -2.915264e-01 
1.641373e-03 	 -2.537218e-02 
1.020669e-03 	 6.988088e-01 
3.765141e-04 	 2.490141e-03 
5.973783e-03 	 1.067157e-01 
4.157837e-03 	 9.893434e-02 
4.773718e-03 	 6.765322e-03 
5.392893e-03 	 1.292344e-02 
3.541771e-03 	 -4.749424e-02 
2.314474e-03 	 -4.264033e-01 
2.927423e-03 	 -2.739729e-01 
1.702110e-03 	 -9.716059e-02 
1.082609e-03 	 6.732309e-01 
4.406252e-04 	 1.154616e-03 
6.034491e-03 	 1.093490e-01 
4.219059e-03 	 9.404588e-02 
4.835166e-03 	 -1.129292e-04 
5.454532e-03 	 2.150293e-02 
2.988412e-03 	 -2.561224e-01 
3.603170e-03 	 -2.738892e-02 
2.375450e-03 	 -4.049727e-01 
1.763374e-03 	 -1.628196e-01 
1.144846e-03 	 6.241164e-01 
5.053342e-04 	 -6.061628e-04 
6.094770e-03 	 1.095658e-01 
4.279887e-03 	 8.693092e-02 
4.896227e-03 	 -5.357323e-03 
5.515775e-03 	 3.090490e-02 
3.048994e-03 	 -2.385431e-01 
3.664160e-03 	 -7.873881e-03 
2.436035e-03 	 -3.805563e-01 
1.824183e-03 	 -2.203152e-01 
1.206436e-03 	 5.590566e-01 
5.696083e-04 	 -1.856946e-03 
6.154693e-03 	 1.074114e-01 
3.724804e-03 	 1.174076e-02 
4.340410e-03 	 7.848222e-02 
4.956972e-03 	 -8.847109e-03 
5.576692e-03 	 4.079493e-02 
3.109238e-03 	 -2.206797e-01 
2.496296e-03 	 -3.591895e-01 
1.884598e-03 	 -2.704535e-01 
1.267492e-03 	 4.824999e-01 
6.335245e-04 	 2.099396e-02 
6.214950e-03 	 1.029242e-01 
3.785796e-03 	 3.178367e-02 
4.401332e-03 	 6.905936e-02 
5.018093e-03 	 -1.063775e-02 
5.637986e-03 	 5.093619e-02 
3.169880e-03 	 -1.985233e-01 
2.556919e-03 	 -3.433038e-01 
1.945324e-03 	 -3.147071e-01 
1.328765e-03 	 3.978534e-01 
6.977924e-04 	 2.497851e-01 
5.699902e-03 	 6.093687e-02 
6.275400e-03 	 9.322071e-02 
3.847369e-03 	 5.213571e-02 
4.462888e-03 	 5.850158e-02 
5.079827e-03 	 -1.068565e-02 
3.231202e-03 	 -1.709445e-01 
2.618123e-03 	 -3.335412e-01 
2.006584e-03 	 -3.539480e-01 
1.390545e-03 	 3.100020e-01 
7.624842e-04 	 4.322560e-01 
5.761454e-03 	 7.014526e-02 
6.316904e-03 	 8.115063e-02 
3.908539e-03 	 7.148341e-02 
4.524091e-03 	 4.691840e-02 
5.141190e-03 	 -9.034882e-03 
3.292233e-03 	 -1.426680e-01 
2.678939e-03 	 -3.275716e-01 
1.451868e-03 	 2.238972e-01 
2.067406e-03 	 -3.876372e-01 
8.264031e-04 	 5.604300e-01 
5.822755e-03 	 7.814085e-02 
6.346163e-03 	 6.486331e-02 
3.969423e-03 	 8.745846e-02 
4.585040e-03 	 3.584341e-02 
5.202292e-03 	 -5.796382e-03 
3.353074e-03 	 -1.164239e-01 
2.739480e-03 	 -3.204999e-01 
1.512868e-03 	 1.406339e-01 
2.127928e-03 	 -4.145715e-01 
8.896289e-04 	 6.458775e-01 
2.415566e-04 	 1.129486e-03 
5.883950e-03 	 8.452423e-02 
6.371447e-03 	 3.373563e-02 
4.030160e-03 	 9.675969e-02 
4.645879e-03 	 2.563149e-02 
5.263279e-03 	 -1.064908e-03 
3.413854e-03 	 -9.250448e-02 
2.799893e-03 	 -3.088466e-01 
1.573707e-03 	 6.037241e-02 
2.188316e-03 	 -4.320730e-01 
9.523325e-04 	 6.914457e-01 
3.057144e-04 	 2.692625e-03 
5.944765e-03 	 8.891808e-02 
6.393783e-03 	 -1.540946e-02 
4.090473e-03 	 9.971517e-02 
4.706338e-03 	 1.638026e-02 
5.323876e-03 	 5.022253e-03 
3.474278e-03 	 -7.049162e-02 
2.248321e-03 	 -4.369528e-01 
2.859921e-03 	 -2.933310e-01 
1.634110e-03 	 -1.607158e-02 
1.014257e-03 	 7.001183e-01 
3.694475e-04 	 2.600084e-03 
6.006450e-03 	 9.117349e-02 
4.151603e-03 	 9.823658e-02 
4.767667e-03 	 8.032590e-03 
5.385332e-03 	 1.247786e-02 
3.535576e-03 	 -4.941522e-02 
2.309191e-03 	 -4.275817e-01 
2.920806e-03 	 -2.760014e-01 
1.695325e-03 	 -8.911999e-02 
1.076719e-03 	 6.770826e-01 
4.340689e-04 	 1.347933e-03 
6.068329e-03 	 9.112611e-02 
4.212899e-03 	 9.378363e-02 
4.829196e-03 	 9.899666e-04 
5.446975e-03 	 2.107852e-02 
2.981879e-03 	 -2.581865e-01 
3.597061e-03 	 -2.918007e-02 
2.370258e-03 	 -4.068641e-01 
1.756675e-03 	 -1.557441e-01 
1.139073e-03 	 6.297248e-01 
4.988713e-04 	 -4.010038e-04 
6.129943e-03 	 8.883402e-02 
4.273932e-03 	 8.698704e-02 
4.890469e-03 	 -4.463566e-03 
5.508350e-03 	 3.050001e-02 
3.042676e-03 	 -2.407217e-01 
3.658269e-03 	 -9.615412e-03 
2.431064e-03 	 -3.823903e-01 
1.817696e-03 	 -2.143297e-01 
1.200904e-03 	 5.656614e-01 
5.633764e-04 	 -1.758953e-03 
6.190562e-03 	 8.453142e-02 
3.718469e-03 	 9.784186e-03 
4.333998e-03 	 7.902255e-02 
4.950761e-03 	 -8.148489e-03 
5.568732e-03 	 4.030566e-02 
3.102476e-03 	 -2.232200e-01 
2.490886e-03 	 -3.608679e-01 
1.877667e-03 	 -2.648830e-01 
1.261531e-03 	 4.905115e-01 
6.268243e-04 	 7.279726e-03 
6.252215e-03 	 7.713579e-02 
3.779666e-03 	 2.983998e-02 
4.395111e-03 	 6.991703e-02 
5.012077e-03 	 -1.019547e-02 
5.630136e-03 	 5.044671e-02 
3.163313e-03 	 -2.014059e-01 
2.551715e-03 	 -3.444223e-01 
1.938594e-03 	 -3.100658e-01 
1.323022e-03 	 4.060251e-01 
6.913143e-04 	 2.282036e-01 
5.691128e-03 	 6.029376e-02 
6.301131e-03 	 6.489071e-02 
3.840418e-03 	 4.994044e-02 
4.455830e-03 	 5.974516e-02 
5.072977e-03 	 -1.053555e-02 
3.223804e-03 	 -1.743762e-01 
2.612105e-03 	 -3.343050e-01 
1.999035e-03 	 -3.494664e-01 
1.383988e-03 	 3.193029e-01 
7.551726e-04 	 4.146968e-01 
5.753120e-03 	 6.957727e-02 
6.333869e-03 	 5.193489e-02 
3.902127e-03 	 6.974896e-02 
4.517552e-03 	 4.819946e-02 
5.134869e-03 	 -9.176042e-03 
3.285358e-03 	 -1.458796e-01 
2.673455e-03 	 -3.280917e-01 
1.445858e-03 	 2.321652e-01 
2.060387e-03 	 -3.842395e-01 
8.196945e-04 	 5.491895e-01 
5.814348e-03 	 7.755388e-02 
6.361145e-03 	 3.043936e-02 
3.963043e-03 	 8.662224e-02 
4.578511e-03 	 3.721891e-02 
5.195989e-03 	 -6.207533e-03 
3.346215e-03 	 -1.194625e-01 
2.734023e-03 	 -3.212598e-01 
1.506898e-03 	 1.485217e-01 
2.120932e-03 	 -4.121060e-01 
8.829888e-04 	 6.388569e-01 
2.355109e-04 	 1.118392e-03 
5.875387e-03 	 8.389124e-02 
6.385212e-03 	 3.423518e-03 
4.023733e-03 	 9.708351e-02 
4.639278e-03 	 2.708640e-02 
5.256911e-03 	 -1.738158e-03 
3.406930e-03 	 -9.532430e-02 
2.794382e-03 	 -3.100368e-01 
1.567690e-03 	 6.793959e-02 
2.181256e-03 	 -4.308226e-01 
9.456738e-04 	 6.883892e-01 
2.996120e-04 	 2.837173e-03 

